Characterising Interleaver Length in a Turbulent Deployed Terrestrial Free-Space Optical Link

We investigate the correlation between interleaver length and turbulence for a deployed terrestrial free-space optical link spanning 4.6 km. Using 24 hours of measurements, we show an indicative distribution of interleaver length for capacities up to 350 Gb/s/pol and outage probabilities down to $10^{-4}$.

==> Figures/Interleaver_CN2_Pout2_300_c_October.txt <==
0.000000000000000000e+00 1.610899999999999956e-16
0.000000000000000000e+00 1.672600000000000052e-16
0.000000000000000000e+00 1.692700000000000122e-16
0.000000000000000000e+00 1.694699999999999957e-16
0.000000000000000000e+00 1.932600000000000086e-16
0.000000000000000000e+00 1.974300000000000103e-16
0.000000000000000000e+00 2.063199999999999930e-16
0.000000000000000000e+00 2.129099999999999926e-16
0.000000000000000000e+00 2.155399999999999979e-16
0.000000000000000000e+00 2.306100000000000140e-16
0.000000000000000000e+00 2.394600000000000000e-16
0.000000000000000000e+00 2.510700000000000053e-16
0.000000000000000000e+00 2.573000000000000099e-16
0.000000000000000000e+00 2.592700000000000202e-16
0.000000000000000000e+00 2.658700000000000190e-16
0.000000000000000000e+00 2.743700000000000092e-16
0.000000000000000000e+00 3.303899999999999807e-16
0.000000000000000000e+00 3.532900000000000175e-16
0.000000000000000000e+00 3.628999999999999903e-16
0.000000000000000000e+00 3.794299999999999848e-16
0.000000000000000000e+00 3.850999999999999862e-16
0.000000000000000000e+00 4.008200000000000227e-16
0.000000000000000000e+00 4.179700000000000154e-16
0.000000000000000000e+00 4.459800000000000012e-16
0.000000000000000000e+00 4.660600000000000238e-16
0.000000000000000000e+00 4.735700000000000216e-16
0.000000000000000000e+00 5.081300000000000349e-16
0.000000000000000000e+00 5.274400000000000469e-16
0.000000000000000000e+00 5.302599999999999626e-16
0.000000000000000000e+00 5.377999999999999825e-16
0.000000000000000000e+00 5.943700000000000321e-16
0.000000000000000000e+00 5.991999999999999547e-16
0.000000000000000000e+00 6.074299999999999918e-16
0.000000000000000000e+00 6.124199999999999999e-16
0.000000000000000000e+00 6.298899999999999663e-16
0.000000000000000000e+00 6.569799999999999785e-16
0.000000000000000000e+00 6.604599999999999878e-16
0.000000000000000000e+00 6.820900000000000059e-16
0.000000000000000000e+00 7.270099999999999549e-16
0.000000000000000000e+00 7.563200000000000308e-16
0.000000000000000000e+00 7.622299999999999632e-16
0.000000000000000000e+00 7.819400000000000409e-16
0.000000000000000000e+00 8.239900000000000043e-16
0.000000000000000000e+00 8.315300000000000243e-16
0.000000000000000000e+00 8.708299999999999923e-16
0.000000000000000000e+00 8.811699999999999789e-16
0.000000000000000000e+00 9.214799999999999378e-16
0.000000000000000000e+00 9.386300000000000291e-16
0.000000000000000000e+00 9.431399999999999781e-16
0.000000000000000000e+00 9.724700000000000031e-16
0.000000000000000000e+00 1.029800000000000089e-15
0.000000000000000000e+00 1.040699999999999930e-15
0.000000000000000000e+00 1.047599999999999905e-15
0.000000000000000000e+00 1.056900000000000075e-15
0.000000000000000000e+00 1.064200000000000017e-15
0.000000000000000000e+00 1.077800000000000080e-15
0.000000000000000000e+00 1.080499999999999907e-15
0.000000000000000000e+00 1.083300000000000070e-15
0.000000000000000000e+00 1.096700000000000052e-15
0.000000000000000000e+00 1.102600000000000009e-15
0.000000000000000000e+00 1.154799999999999950e-15
0.000000000000000000e+00 1.164600000000000031e-15
0.000000000000000000e+00 1.181700000000000052e-15
0.000000000000000000e+00 1.230100000000000010e-15
0.000000000000000000e+00 1.253099999999999990e-15
0.000000000000000000e+00 1.289499999999999950e-15
0.000000000000000000e+00 1.290599999999999909e-15
0.000000000000000000e+00 1.300199999999999907e-15
0.000000000000000000e+00 1.357500000000000069e-15
0.000000000000000000e+00 1.366199999999999993e-15
0.000000000000000000e+00 1.454900000000000035e-15
0.000000000000000000e+00 1.482300000000000046e-15
0.000000000000000000e+00 1.490299999999999979e-15
0.000000000000000000e+00 1.499899999999999977e-15
0.000000000000000000e+00 1.515200000000000048e-15
0.000000000000000000e+00 1.516900000000000056e-15
0.000000000000000000e+00 1.550699999999999935e-15
0.000000000000000000e+00 1.594000000000000066e-15
0.000000000000000000e+00 1.597100000000000057e-15
0.000000000000000000e+00 1.608700000000000088e-15
0.000000000000000000e+00 1.632400000000000059e-15
0.000000000000000000e+00 1.668000000000000085e-15
0.000000000000000000e+00 1.675300000000000027e-15
0.000000000000000000e+00 1.740199999999999957e-15
0.000000000000000000e+00 1.742400000000000072e-15
0.000000000000000000e+00 1.743999999999999940e-15
0.000000000000000000e+00 1.821899999999999884e-15
0.000000000000000000e+00 1.865399999999999901e-15
0.000000000000000000e+00 1.870000000000000015e-15
0.000000000000000000e+00 1.872799999999999982e-15
0.000000000000000000e+00 1.885199999999999947e-15
0.000000000000000000e+00 1.899200000000000174e-15
0.000000000000000000e+00 1.904800000000000107e-15
0.000000000000000000e+00 1.905199999999999877e-15
0.000000000000000000e+00 1.948999999999999918e-15
0.000000000000000000e+00 1.959800000000000015e-15
0.000000000000000000e+00 1.988499999999999870e-15
0.000000000000000000e+00 1.995100000000000017e-15
0.000000000000000000e+00 2.003499999999999916e-15
0.000000000000000000e+00 2.005399999999999809e-15
0.000000000000000000e+00 2.012900000000000030e-15
0.000000000000000000e+00 2.028700000000000010e-15
0.000000000000000000e+00 2.036900000000000025e-15
0.000000000000000000e+00 2.046000000000000114e-15
0.000000000000000000e+00 2.139599999999999899e-15
0.000000000000000000e+00 2.147199999999999865e-15
0.000000000000000000e+00 2.181899999999999818e-15
0.000000000000000000e+00 2.193499999999999848e-15
0.000000000000000000e+00 2.202200000000000167e-15
0.000000000000000000e+00 2.212199999999999935e-15
0.000000000000000000e+00 2.321799999999999981e-15
0.000000000000000000e+00 2.330499999999999905e-15
0.000000000000000000e+00 2.352199999999999844e-15
0.000000000000000000e+00 2.357200000000000122e-15
0.000000000000000000e+00 2.471399999999999887e-15
0.000000000000000000e+00 2.479700000000000042e-15
0.000000000000000000e+00 2.493300000000000105e-15
0.000000000000000000e+00 2.550799999999999955e-15
0.000000000000000000e+00 2.717000000000000170e-15
0.000000000000000000e+00 2.745700000000000025e-15
0.000000000000000000e+00 2.798199999999999991e-15
0.000000000000000000e+00 2.843299999999999876e-15
0.000000000000000000e+00 3.143300000000000018e-15
0.000000000000000000e+00 3.176900000000000011e-15
0.000000000000000000e+00 3.237400000000000107e-15
0.000000000000000000e+00 3.275399999999999936e-15
1.000000000000000000e+01 3.383400000000000113e-15
0.000000000000000000e+00 3.496499999999999919e-15
0.000000000000000000e+00 3.516199999999999825e-15
0.000000000000000000e+00 3.532399999999999970e-15
0.000000000000000000e+00 3.560000000000000261e-15
4.000000000000000000e+00 4.230699999999999898e-15
0.000000000000000000e+00 4.246399999999999739e-15
6.000000000000000000e+00 4.324100000000000193e-15
0.000000000000000000e+00 4.430699999999999993e-15
4.000000000000000000e+00 4.627500000000000351e-15
2.600000000000000000e+01 5.241499999999999678e-15
1.000000000000000000e+01 5.691300000000000006e-15
2.200000000000000000e+01 6.038100000000000040e-15
2.200000000000000000e+01 6.973600000000000352e-15
2.000000000000000000e+01 7.425500000000000457e-15


==> Figures/Interleaver_CN2_Pout2_325_c_October.txt <==
0.000000000000000000e+00 1.610899999999999956e-16
0.000000000000000000e+00 1.672600000000000052e-16
0.000000000000000000e+00 1.692700000000000122e-16
0.000000000000000000e+00 1.694699999999999957e-16
0.000000000000000000e+00 1.932600000000000086e-16
0.000000000000000000e+00 1.974300000000000103e-16
0.000000000000000000e+00 2.063199999999999930e-16
0.000000000000000000e+00 2.129099999999999926e-16
0.000000000000000000e+00 2.155399999999999979e-16
0.000000000000000000e+00 2.306100000000000140e-16
0.000000000000000000e+00 2.394600000000000000e-16
0.000000000000000000e+00 2.510700000000000053e-16
0.000000000000000000e+00 2.573000000000000099e-16
0.000000000000000000e+00 2.592700000000000202e-16
0.000000000000000000e+00 2.658700000000000190e-16
0.000000000000000000e+00 2.743700000000000092e-16
0.000000000000000000e+00 3.303899999999999807e-16
0.000000000000000000e+00 3.532900000000000175e-16
0.000000000000000000e+00 3.628999999999999903e-16
0.000000000000000000e+00 3.794299999999999848e-16
0.000000000000000000e+00 3.850999999999999862e-16
0.000000000000000000e+00 4.008200000000000227e-16
0.000000000000000000e+00 4.179700000000000154e-16
0.000000000000000000e+00 4.459800000000000012e-16
0.000000000000000000e+00 4.660600000000000238e-16
0.000000000000000000e+00 4.735700000000000216e-16
0.000000000000000000e+00 5.081300000000000349e-16
0.000000000000000000e+00 5.274400000000000469e-16
0.000000000000000000e+00 5.302599999999999626e-16
0.000000000000000000e+00 5.377999999999999825e-16
0.000000000000000000e+00 5.943700000000000321e-16
0.000000000000000000e+00 5.991999999999999547e-16
0.000000000000000000e+00 6.074299999999999918e-16
0.000000000000000000e+00 6.124199999999999999e-16
0.000000000000000000e+00 6.298899999999999663e-16
0.000000000000000000e+00 6.569799999999999785e-16
0.000000000000000000e+00 6.604599999999999878e-16
0.000000000000000000e+00 6.820900000000000059e-16
0.000000000000000000e+00 7.270099999999999549e-16
0.000000000000000000e+00 7.563200000000000308e-16
0.000000000000000000e+00 7.622299999999999632e-16
0.000000000000000000e+00 7.819400000000000409e-16
0.000000000000000000e+00 8.239900000000000043e-16
0.000000000000000000e+00 8.315300000000000243e-16
0.000000000000000000e+00 8.708299999999999923e-16
0.000000000000000000e+00 8.811699999999999789e-16
0.000000000000000000e+00 9.214799999999999378e-16
0.000000000000000000e+00 9.386300000000000291e-16
0.000000000000000000e+00 9.431399999999999781e-16
0.000000000000000000e+00 9.724700000000000031e-16
0.000000000000000000e+00 1.029800000000000089e-15
0.000000000000000000e+00 1.040699999999999930e-15
0.000000000000000000e+00 1.047599999999999905e-15
0.000000000000000000e+00 1.056900000000000075e-15
0.000000000000000000e+00 1.064200000000000017e-15
0.000000000000000000e+00 1.077800000000000080e-15
0.000000000000000000e+00 1.080499999999999907e-15
0.000000000000000000e+00 1.083300000000000070e-15
0.000000000000000000e+00 1.096700000000000052e-15
0.000000000000000000e+00 1.102600000000000009e-15
0.000000000000000000e+00 1.154799999999999950e-15
0.000000000000000000e+00 1.164600000000000031e-15
0.000000000000000000e+00 1.181700000000000052e-15
0.000000000000000000e+00 1.230100000000000010e-15
0.000000000000000000e+00 1.253099999999999990e-15
0.000000000000000000e+00 1.289499999999999950e-15
0.000000000000000000e+00 1.290599999999999909e-15
0.000000000000000000e+00 1.300199999999999907e-15
0.000000000000000000e+00 1.357500000000000069e-15
0.000000000000000000e+00 1.366199999999999993e-15
0.000000000000000000e+00 1.454900000000000035e-15
0.000000000000000000e+00 1.482300000000000046e-15
0.000000000000000000e+00 1.490299999999999979e-15
0.000000000000000000e+00 1.499899999999999977e-15
0.000000000000000000e+00 1.515200000000000048e-15
0.000000000000000000e+00 1.516900000000000056e-15
0.000000000000000000e+00 1.550699999999999935e-15
0.000000000000000000e+00 1.594000000000000066e-15
0.000000000000000000e+00 1.597100000000000057e-15
0.000000000000000000e+00 1.608700000000000088e-15
0.000000000000000000e+00 1.632400000000000059e-15
0.000000000000000000e+00 1.668000000000000085e-15
0.000000000000000000e+00 1.675300000000000027e-15
0.000000000000000000e+00 1.740199999999999957e-15
0.000000000000000000e+00 1.742400000000000072e-15
0.000000000000000000e+00 1.743999999999999940e-15
0.000000000000000000e+00 1.821899999999999884e-15
3.000000000000000000e+00 1.865399999999999901e-15
0.000000000000000000e+00 1.870000000000000015e-15
0.000000000000000000e+00 1.872799999999999982e-15
0.000000000000000000e+00 1.885199999999999947e-15
0.000000000000000000e+00 1.899200000000000174e-15
0.000000000000000000e+00 1.904800000000000107e-15
0.000000000000000000e+00 1.905199999999999877e-15
0.000000000000000000e+00 1.948999999999999918e-15
0.000000000000000000e+00 1.959800000000000015e-15
0.000000000000000000e+00 1.988499999999999870e-15
0.000000000000000000e+00 1.995100000000000017e-15
0.000000000000000000e+00 2.003499999999999916e-15
0.000000000000000000e+00 2.005399999999999809e-15
0.000000000000000000e+00 2.012900000000000030e-15
0.000000000000000000e+00 2.028700000000000010e-15
0.000000000000000000e+00 2.036900000000000025e-15
0.000000000000000000e+00 2.046000000000000114e-15
0.000000000000000000e+00 2.139599999999999899e-15
0.000000000000000000e+00 2.147199999999999865e-15
0.000000000000000000e+00 2.181899999999999818e-15
0.000000000000000000e+00 2.193499999999999848e-15
0.000000000000000000e+00 2.202200000000000167e-15
0.000000000000000000e+00 2.212199999999999935e-15
0.000000000000000000e+00 2.321799999999999981e-15
0.000000000000000000e+00 2.330499999999999905e-15
0.000000000000000000e+00 2.352199999999999844e-15
0.000000000000000000e+00 2.357200000000000122e-15
0.000000000000000000e+00 2.471399999999999887e-15
0.000000000000000000e+00 2.479700000000000042e-15
0.000000000000000000e+00 2.493300000000000105e-15
0.000000000000000000e+00 2.550799999999999955e-15
0.000000000000000000e+00 2.717000000000000170e-15
0.000000000000000000e+00 2.745700000000000025e-15
0.000000000000000000e+00 2.798199999999999991e-15
0.000000000000000000e+00 2.843299999999999876e-15
0.000000000000000000e+00 3.143300000000000018e-15
0.000000000000000000e+00 3.176900000000000011e-15
0.000000000000000000e+00 3.237400000000000107e-15
0.000000000000000000e+00 3.275399999999999936e-15
5.800000000000000000e+01 3.383400000000000113e-15
7.000000000000000000e+00 3.496499999999999919e-15
9.000000000000000000e+00 3.516199999999999825e-15
1.200000000000000000e+01 3.532399999999999970e-15
1.100000000000000000e+01 3.560000000000000261e-15
2.800000000000000000e+01 4.230699999999999898e-15
2.300000000000000000e+01 4.246399999999999739e-15
3.300000000000000000e+01 4.324100000000000193e-15
1.900000000000000000e+01 4.430699999999999993e-15
2.300000000000000000e+01 4.627500000000000351e-15
3.600000000000000000e+01 5.691300000000000006e-15
8.800000000000000000e+01 6.038100000000000040e-15
8.800000000000000000e+01 6.973600000000000352e-15
7.300000000000000000e+01 7.425500000000000457e-15


==> Figures/Interleaver_CN2_Pout2_325_w_October.txt <==
1.000000000000000000e+02 5.241499999999999678e-15


==> Figures/Interleaver_CN2_Pout2_350_c_October.txt <==
0.000000000000000000e+00 1.610899999999999956e-16
0.000000000000000000e+00 1.672600000000000052e-16
0.000000000000000000e+00 1.692700000000000122e-16
0.000000000000000000e+00 1.694699999999999957e-16
0.000000000000000000e+00 1.932600000000000086e-16
0.000000000000000000e+00 1.974300000000000103e-16
0.000000000000000000e+00 2.063199999999999930e-16
0.000000000000000000e+00 2.129099999999999926e-16
0.000000000000000000e+00 2.155399999999999979e-16
0.000000000000000000e+00 2.306100000000000140e-16
0.000000000000000000e+00 2.394600000000000000e-16
0.000000000000000000e+00 2.510700000000000053e-16
0.000000000000000000e+00 2.573000000000000099e-16
0.000000000000000000e+00 2.592700000000000202e-16
0.000000000000000000e+00 2.658700000000000190e-16
0.000000000000000000e+00 2.743700000000000092e-16
0.000000000000000000e+00 3.303899999999999807e-16
0.000000000000000000e+00 3.532900000000000175e-16
0.000000000000000000e+00 3.628999999999999903e-16
0.000000000000000000e+00 3.794299999999999848e-16
0.000000000000000000e+00 3.850999999999999862e-16
0.000000000000000000e+00 4.008200000000000227e-16
0.000000000000000000e+00 4.179700000000000154e-16
0.000000000000000000e+00 4.459800000000000012e-16
0.000000000000000000e+00 4.660600000000000238e-16
0.000000000000000000e+00 4.735700000000000216e-16
0.000000000000000000e+00 5.081300000000000349e-16
0.000000000000000000e+00 5.274400000000000469e-16
0.000000000000000000e+00 5.302599999999999626e-16
0.000000000000000000e+00 5.377999999999999825e-16
0.000000000000000000e+00 5.943700000000000321e-16
0.000000000000000000e+00 5.991999999999999547e-16
0.000000000000000000e+00 6.074299999999999918e-16
0.000000000000000000e+00 6.124199999999999999e-16
0.000000000000000000e+00 6.298899999999999663e-16
0.000000000000000000e+00 6.569799999999999785e-16
0.000000000000000000e+00 6.604599999999999878e-16
0.000000000000000000e+00 6.820900000000000059e-16
0.000000000000000000e+00 7.270099999999999549e-16
0.000000000000000000e+00 7.563200000000000308e-16
0.000000000000000000e+00 7.622299999999999632e-16
0.000000000000000000e+00 7.819400000000000409e-16
0.000000000000000000e+00 8.239900000000000043e-16
0.000000000000000000e+00 8.315300000000000243e-16
0.000000000000000000e+00 8.708299999999999923e-16
0.000000000000000000e+00 8.811699999999999789e-16
0.000000000000000000e+00 9.214799999999999378e-16
0.000000000000000000e+00 9.386300000000000291e-16
0.000000000000000000e+00 9.431399999999999781e-16
0.000000000000000000e+00 9.724700000000000031e-16
0.000000000000000000e+00 1.029800000000000089e-15
0.000000000000000000e+00 1.040699999999999930e-15
0.000000000000000000e+00 1.047599999999999905e-15
0.000000000000000000e+00 1.056900000000000075e-15
0.000000000000000000e+00 1.064200000000000017e-15
0.000000000000000000e+00 1.077800000000000080e-15
0.000000000000000000e+00 1.080499999999999907e-15
0.000000000000000000e+00 1.083300000000000070e-15
0.000000000000000000e+00 1.096700000000000052e-15
0.000000000000000000e+00 1.102600000000000009e-15
0.000000000000000000e+00 1.154799999999999950e-15
0.000000000000000000e+00 1.164600000000000031e-15
0.000000000000000000e+00 1.181700000000000052e-15
3.500000000000000000e+01 1.230100000000000010e-15
0.000000000000000000e+00 1.253099999999999990e-15
1.500000000000000000e+01 1.289499999999999950e-15
0.000000000000000000e+00 1.290599999999999909e-15
3.000000000000000000e+00 1.300199999999999907e-15
2.400000000000000000e+01 1.357500000000000069e-15
1.400000000000000000e+01 1.366199999999999993e-15
0.000000000000000000e+00 1.454900000000000035e-15
0.000000000000000000e+00 1.482300000000000046e-15
2.300000000000000000e+01 1.490299999999999979e-15
0.000000000000000000e+00 1.499899999999999977e-15
1.600000000000000000e+01 1.515200000000000048e-15
3.600000000000000000e+01 1.516900000000000056e-15
1.100000000000000000e+01 1.550699999999999935e-15
1.700000000000000000e+01 1.594000000000000066e-15
2.900000000000000000e+01 1.597100000000000057e-15
1.500000000000000000e+01 1.608700000000000088e-15
2.800000000000000000e+01 1.632400000000000059e-15
6.000000000000000000e+00 1.668000000000000085e-15
4.000000000000000000e+00 1.675300000000000027e-15
1.000000000000000000e+01 1.740199999999999957e-15
1.700000000000000000e+01 1.742400000000000072e-15
9.000000000000000000e+00 1.743999999999999940e-15
3.300000000000000000e+01 1.821899999999999884e-15
1.200000000000000000e+01 1.870000000000000015e-15
9.000000000000000000e+00 1.872799999999999982e-15
1.000000000000000000e+01 1.885199999999999947e-15
7.000000000000000000e+00 1.899200000000000174e-15
3.800000000000000000e+01 1.904800000000000107e-15
1.200000000000000000e+01 1.905199999999999877e-15
1.100000000000000000e+01 1.959800000000000015e-15
3.800000000000000000e+01 1.988499999999999870e-15
1.600000000000000000e+01 1.995100000000000017e-15
3.400000000000000000e+01 2.003499999999999916e-15
4.800000000000000000e+01 2.005399999999999809e-15
2.500000000000000000e+01 2.012900000000000030e-15
1.300000000000000000e+01 2.028700000000000010e-15
1.200000000000000000e+01 2.036900000000000025e-15
3.000000000000000000e+01 2.046000000000000114e-15
1.800000000000000000e+01 2.139599999999999899e-15
1.900000000000000000e+01 2.147199999999999865e-15
2.300000000000000000e+01 2.181899999999999818e-15
3.700000000000000000e+01 2.193499999999999848e-15
1.900000000000000000e+01 2.202200000000000167e-15
3.600000000000000000e+01 2.212199999999999935e-15
1.800000000000000000e+01 2.321799999999999981e-15
2.800000000000000000e+01 2.330499999999999905e-15
5.900000000000000000e+01 2.352199999999999844e-15
2.200000000000000000e+01 2.357200000000000122e-15
3.300000000000000000e+01 2.471399999999999887e-15
3.000000000000000000e+01 2.479700000000000042e-15
2.400000000000000000e+01 2.493300000000000105e-15
2.700000000000000000e+01 2.550799999999999955e-15
3.600000000000000000e+01 2.717000000000000170e-15
6.100000000000000000e+01 3.143300000000000018e-15
6.500000000000000000e+01 3.176900000000000011e-15
6.300000000000000000e+01 3.237400000000000107e-15
5.800000000000000000e+01 3.275399999999999936e-15


==> Figures/Interleaver_CN2_Pout2_350_w_October.txt <==
1.000000000000000000e+02 1.865399999999999901e-15
1.000000000000000000e+02 1.948999999999999918e-15
1.000000000000000000e+02 2.745700000000000025e-15
1.000000000000000000e+02 2.798199999999999991e-15
1.000000000000000000e+02 2.843299999999999876e-15
1.000000000000000000e+02 3.383400000000000113e-15
1.000000000000000000e+02 3.496499999999999919e-15
1.000000000000000000e+02 3.516199999999999825e-15
1.000000000000000000e+02 3.532399999999999970e-15
1.000000000000000000e+02 3.560000000000000261e-15
1.000000000000000000e+02 4.230699999999999898e-15
1.000000000000000000e+02 4.246399999999999739e-15
1.000000000000000000e+02 4.324100000000000193e-15
1.000000000000000000e+02 4.430699999999999993e-15
1.000000000000000000e+02 4.627500000000000351e-15
1.000000000000000000e+02 5.241499999999999678e-15
1.000000000000000000e+02 5.691300000000000006e-15
1.000000000000000000e+02 6.038100000000000040e-15
1.000000000000000000e+02 6.973600000000000352e-15
1.000000000000000000e+02 7.425500000000000457e-15


==> Figures/Interleaver_CN2_Pout3_300_c_October.txt <==
0.000000000000000000e+00 1.610899999999999956e-16
0.000000000000000000e+00 1.672600000000000052e-16
0.000000000000000000e+00 1.692700000000000122e-16
0.000000000000000000e+00 1.869199999999999884e-16
0.000000000000000000e+00 1.932600000000000086e-16
0.000000000000000000e+00 1.974300000000000103e-16
0.000000000000000000e+00 2.063199999999999930e-16
0.000000000000000000e+00 2.129099999999999926e-16
0.000000000000000000e+00 2.155399999999999979e-16
0.000000000000000000e+00 2.306100000000000140e-16
0.000000000000000000e+00 2.394600000000000000e-16
0.000000000000000000e+00 2.510700000000000053e-16
0.000000000000000000e+00 2.573000000000000099e-16
0.000000000000000000e+00 2.592700000000000202e-16
0.000000000000000000e+00 2.658700000000000190e-16
0.000000000000000000e+00 2.743700000000000092e-16
0.000000000000000000e+00 3.303899999999999807e-16
0.000000000000000000e+00 3.532900000000000175e-16
0.000000000000000000e+00 3.628999999999999903e-16
0.000000000000000000e+00 3.850999999999999862e-16
0.000000000000000000e+00 4.008200000000000227e-16
0.000000000000000000e+00 4.179700000000000154e-16
0.000000000000000000e+00 4.459800000000000012e-16
0.000000000000000000e+00 4.660600000000000238e-16
0.000000000000000000e+00 4.735700000000000216e-16
0.000000000000000000e+00 5.081300000000000349e-16
0.000000000000000000e+00 5.177999999999999534e-16
0.000000000000000000e+00 5.274400000000000469e-16
0.000000000000000000e+00 5.302599999999999626e-16
0.000000000000000000e+00 5.377999999999999825e-16
0.000000000000000000e+00 5.943700000000000321e-16
0.000000000000000000e+00 5.991999999999999547e-16
0.000000000000000000e+00 6.074299999999999918e-16
0.000000000000000000e+00 6.124199999999999999e-16
0.000000000000000000e+00 6.298899999999999663e-16
0.000000000000000000e+00 6.569799999999999785e-16
0.000000000000000000e+00 6.604599999999999878e-16
0.000000000000000000e+00 6.820900000000000059e-16
0.000000000000000000e+00 7.270099999999999549e-16
0.000000000000000000e+00 7.563200000000000308e-16
0.000000000000000000e+00 7.622299999999999632e-16
0.000000000000000000e+00 7.819400000000000409e-16
0.000000000000000000e+00 8.239900000000000043e-16
0.000000000000000000e+00 8.315300000000000243e-16
0.000000000000000000e+00 8.708299999999999923e-16
0.000000000000000000e+00 8.811699999999999789e-16
0.000000000000000000e+00 9.214799999999999378e-16
0.000000000000000000e+00 9.386300000000000291e-16
0.000000000000000000e+00 9.431399999999999781e-16
0.000000000000000000e+00 9.724700000000000031e-16
0.000000000000000000e+00 1.029800000000000089e-15
0.000000000000000000e+00 1.040699999999999930e-15
0.000000000000000000e+00 1.047599999999999905e-15
0.000000000000000000e+00 1.056900000000000075e-15
0.000000000000000000e+00 1.064200000000000017e-15
0.000000000000000000e+00 1.077800000000000080e-15
0.000000000000000000e+00 1.080499999999999907e-15
0.000000000000000000e+00 1.083300000000000070e-15
0.000000000000000000e+00 1.096700000000000052e-15
0.000000000000000000e+00 1.102600000000000009e-15
0.000000000000000000e+00 1.154799999999999950e-15
0.000000000000000000e+00 1.164600000000000031e-15
0.000000000000000000e+00 1.181700000000000052e-15
0.000000000000000000e+00 1.230100000000000010e-15
0.000000000000000000e+00 1.253099999999999990e-15
0.000000000000000000e+00 1.289499999999999950e-15
0.000000000000000000e+00 1.290599999999999909e-15
0.000000000000000000e+00 1.300199999999999907e-15
0.000000000000000000e+00 1.357500000000000069e-15
0.000000000000000000e+00 1.366199999999999993e-15
0.000000000000000000e+00 1.454900000000000035e-15
0.000000000000000000e+00 1.482300000000000046e-15
0.000000000000000000e+00 1.490299999999999979e-15
0.000000000000000000e+00 1.499899999999999977e-15
0.000000000000000000e+00 1.515200000000000048e-15
0.000000000000000000e+00 1.516900000000000056e-15
0.000000000000000000e+00 1.550699999999999935e-15
0.000000000000000000e+00 1.594000000000000066e-15
0.000000000000000000e+00 1.597100000000000057e-15
1.000000000000000000e+01 1.608700000000000088e-15
0.000000000000000000e+00 1.632400000000000059e-15
0.000000000000000000e+00 1.668000000000000085e-15
0.000000000000000000e+00 1.675300000000000027e-15
0.000000000000000000e+00 1.740199999999999957e-15
0.000000000000000000e+00 1.742400000000000072e-15
0.000000000000000000e+00 1.743999999999999940e-15
0.000000000000000000e+00 1.821899999999999884e-15
0.000000000000000000e+00 1.865399999999999901e-15
0.000000000000000000e+00 1.870000000000000015e-15
0.000000000000000000e+00 1.872799999999999982e-15
0.000000000000000000e+00 1.885199999999999947e-15
0.000000000000000000e+00 1.899200000000000174e-15
0.000000000000000000e+00 1.904800000000000107e-15
0.000000000000000000e+00 1.905199999999999877e-15
0.000000000000000000e+00 1.948999999999999918e-15
0.000000000000000000e+00 1.959800000000000015e-15
0.000000000000000000e+00 1.988499999999999870e-15
0.000000000000000000e+00 1.995100000000000017e-15
0.000000000000000000e+00 2.003499999999999916e-15
1.600000000000000000e+01 2.005399999999999809e-15
0.000000000000000000e+00 2.012900000000000030e-15
0.000000000000000000e+00 2.028700000000000010e-15
0.000000000000000000e+00 2.036900000000000025e-15
0.000000000000000000e+00 2.046000000000000114e-15
0.000000000000000000e+00 2.147199999999999865e-15
0.000000000000000000e+00 2.181899999999999818e-15
0.000000000000000000e+00 2.193499999999999848e-15
0.000000000000000000e+00 2.202200000000000167e-15
6.000000000000000000e+00 2.212199999999999935e-15
0.000000000000000000e+00 2.321799999999999981e-15
0.000000000000000000e+00 2.330499999999999905e-15
0.000000000000000000e+00 2.352199999999999844e-15
0.000000000000000000e+00 2.357200000000000122e-15
0.000000000000000000e+00 2.471399999999999887e-15
0.000000000000000000e+00 2.479700000000000042e-15
0.000000000000000000e+00 2.493300000000000105e-15
0.000000000000000000e+00 2.550799999999999955e-15
6.000000000000000000e+00 2.717000000000000170e-15
2.400000000000000000e+01 2.745700000000000025e-15
1.700000000000000000e+01 2.798199999999999991e-15
1.800000000000000000e+01 2.843299999999999876e-15
0.000000000000000000e+00 2.845899999999999958e-15
7.000000000000000000e+00 3.143300000000000018e-15
0.000000000000000000e+00 3.176900000000000011e-15
7.000000000000000000e+00 3.237400000000000107e-15
1.800000000000000000e+01 3.275399999999999936e-15
7.000000000000000000e+00 3.383400000000000113e-15
3.400000000000000000e+01 3.496499999999999919e-15
2.300000000000000000e+01 3.516199999999999825e-15
5.000000000000000000e+00 3.532399999999999970e-15
1.100000000000000000e+01 3.560000000000000261e-15
3.300000000000000000e+01 4.230699999999999898e-15
3.000000000000000000e+01 4.246399999999999739e-15
1.900000000000000000e+01 4.324100000000000193e-15
2.900000000000000000e+01 4.430699999999999993e-15
2.100000000000000000e+01 4.627500000000000351e-15
3.000000000000000000e+01 5.241499999999999678e-15
6.000000000000000000e+01 5.691300000000000006e-15
7.500000000000000000e+01 6.973600000000000352e-15
6.300000000000000000e+01 7.425500000000000457e-15


==> Figures/Interleaver_CN2_Pout3_300_w_October.txt <==
1.000000000000000000e+02 6.038100000000000040e-15


==> Figures/Interleaver_CN2_Pout3_325_c_October.txt <==
0.000000000000000000e+00 1.610899999999999956e-16
0.000000000000000000e+00 1.672600000000000052e-16
0.000000000000000000e+00 1.692700000000000122e-16
0.000000000000000000e+00 1.869199999999999884e-16
0.000000000000000000e+00 1.932600000000000086e-16
0.000000000000000000e+00 1.974300000000000103e-16
0.000000000000000000e+00 2.063199999999999930e-16
0.000000000000000000e+00 2.129099999999999926e-16
0.000000000000000000e+00 2.155399999999999979e-16
0.000000000000000000e+00 2.306100000000000140e-16
0.000000000000000000e+00 2.394600000000000000e-16
0.000000000000000000e+00 2.510700000000000053e-16
0.000000000000000000e+00 2.573000000000000099e-16
0.000000000000000000e+00 2.592700000000000202e-16
0.000000000000000000e+00 2.658700000000000190e-16
0.000000000000000000e+00 2.743700000000000092e-16
0.000000000000000000e+00 3.303899999999999807e-16
0.000000000000000000e+00 3.532900000000000175e-16
0.000000000000000000e+00 3.628999999999999903e-16
0.000000000000000000e+00 3.850999999999999862e-16
0.000000000000000000e+00 4.008200000000000227e-16
0.000000000000000000e+00 4.179700000000000154e-16
0.000000000000000000e+00 4.459800000000000012e-16
0.000000000000000000e+00 4.660600000000000238e-16
0.000000000000000000e+00 4.735700000000000216e-16
0.000000000000000000e+00 5.081300000000000349e-16
0.000000000000000000e+00 5.177999999999999534e-16
0.000000000000000000e+00 5.274400000000000469e-16
0.000000000000000000e+00 5.302599999999999626e-16
0.000000000000000000e+00 5.377999999999999825e-16
0.000000000000000000e+00 5.943700000000000321e-16
0.000000000000000000e+00 5.991999999999999547e-16
0.000000000000000000e+00 6.074299999999999918e-16
0.000000000000000000e+00 6.124199999999999999e-16
0.000000000000000000e+00 6.298899999999999663e-16
0.000000000000000000e+00 6.569799999999999785e-16
0.000000000000000000e+00 6.604599999999999878e-16
0.000000000000000000e+00 6.820900000000000059e-16
0.000000000000000000e+00 7.270099999999999549e-16
0.000000000000000000e+00 7.563200000000000308e-16
0.000000000000000000e+00 7.622299999999999632e-16
0.000000000000000000e+00 7.819400000000000409e-16
0.000000000000000000e+00 8.239900000000000043e-16
0.000000000000000000e+00 8.315300000000000243e-16
0.000000000000000000e+00 8.708299999999999923e-16
0.000000000000000000e+00 8.811699999999999789e-16
0.000000000000000000e+00 9.214799999999999378e-16
0.000000000000000000e+00 9.386300000000000291e-16
0.000000000000000000e+00 9.431399999999999781e-16
0.000000000000000000e+00 9.724700000000000031e-16
0.000000000000000000e+00 1.029800000000000089e-15
0.000000000000000000e+00 1.040699999999999930e-15
0.000000000000000000e+00 1.047599999999999905e-15
0.000000000000000000e+00 1.056900000000000075e-15
0.000000000000000000e+00 1.064200000000000017e-15
0.000000000000000000e+00 1.077800000000000080e-15
0.000000000000000000e+00 1.080499999999999907e-15
0.000000000000000000e+00 1.083300000000000070e-15
0.000000000000000000e+00 1.096700000000000052e-15
0.000000000000000000e+00 1.102600000000000009e-15
0.000000000000000000e+00 1.154799999999999950e-15
0.000000000000000000e+00 1.164600000000000031e-15
2.000000000000000000e+00 1.181700000000000052e-15
0.000000000000000000e+00 1.230100000000000010e-15
0.000000000000000000e+00 1.253099999999999990e-15
8.000000000000000000e+00 1.289499999999999950e-15
0.000000000000000000e+00 1.290599999999999909e-15
0.000000000000000000e+00 1.300199999999999907e-15
9.000000000000000000e+00 1.357500000000000069e-15
0.000000000000000000e+00 1.366199999999999993e-15
0.000000000000000000e+00 1.454900000000000035e-15
0.000000000000000000e+00 1.482300000000000046e-15
0.000000000000000000e+00 1.490299999999999979e-15
2.000000000000000000e+00 1.499899999999999977e-15
0.000000000000000000e+00 1.515200000000000048e-15
0.000000000000000000e+00 1.516900000000000056e-15
0.000000000000000000e+00 1.550699999999999935e-15
8.000000000000000000e+00 1.594000000000000066e-15
1.400000000000000000e+01 1.597100000000000057e-15
2.900000000000000000e+01 1.608700000000000088e-15
0.000000000000000000e+00 1.632400000000000059e-15
0.000000000000000000e+00 1.668000000000000085e-15
0.000000000000000000e+00 1.675300000000000027e-15
4.000000000000000000e+00 1.740199999999999957e-15
0.000000000000000000e+00 1.742400000000000072e-15
0.000000000000000000e+00 1.743999999999999940e-15
0.000000000000000000e+00 1.821899999999999884e-15
6.000000000000000000e+00 1.865399999999999901e-15
0.000000000000000000e+00 1.870000000000000015e-15
0.000000000000000000e+00 1.872799999999999982e-15
0.000000000000000000e+00 1.885199999999999947e-15
0.000000000000000000e+00 1.899200000000000174e-15
6.000000000000000000e+00 1.904800000000000107e-15
4.000000000000000000e+00 1.905199999999999877e-15
1.200000000000000000e+01 1.948999999999999918e-15
0.000000000000000000e+00 1.959800000000000015e-15
8.000000000000000000e+00 1.988499999999999870e-15
0.000000000000000000e+00 1.995100000000000017e-15
0.000000000000000000e+00 2.003499999999999916e-15
0.000000000000000000e+00 2.012900000000000030e-15
0.000000000000000000e+00 2.028700000000000010e-15
6.000000000000000000e+00 2.036900000000000025e-15
0.000000000000000000e+00 2.046000000000000114e-15
8.000000000000000000e+00 2.147199999999999865e-15
1.000000000000000000e+01 2.181899999999999818e-15
0.000000000000000000e+00 2.193499999999999848e-15
8.000000000000000000e+00 2.202200000000000167e-15
2.500000000000000000e+01 2.212199999999999935e-15
2.000000000000000000e+00 2.321799999999999981e-15
1.300000000000000000e+01 2.330499999999999905e-15
2.100000000000000000e+01 2.352199999999999844e-15
4.000000000000000000e+00 2.357200000000000122e-15
9.000000000000000000e+00 2.471399999999999887e-15
1.300000000000000000e+01 2.479700000000000042e-15
0.000000000000000000e+00 2.493300000000000105e-15
1.000000000000000000e+01 2.550799999999999955e-15
1.900000000000000000e+01 2.717000000000000170e-15
7.500000000000000000e+01 2.745700000000000025e-15
4.700000000000000000e+01 2.798199999999999991e-15
4.800000000000000000e+01 2.843299999999999876e-15
0.000000000000000000e+00 2.845899999999999958e-15
2.200000000000000000e+01 3.143300000000000018e-15
9.000000000000000000e+00 3.176900000000000011e-15
2.100000000000000000e+01 3.237400000000000107e-15
2.100000000000000000e+01 3.383400000000000113e-15
5.800000000000000000e+01 3.516199999999999825e-15
2.200000000000000000e+01 3.532399999999999970e-15
3.300000000000000000e+01 3.560000000000000261e-15
7.400000000000000000e+01 4.246399999999999739e-15
5.300000000000000000e+01 4.324100000000000193e-15
7.900000000000000000e+01 4.430699999999999993e-15
5.200000000000000000e+01 4.627500000000000351e-15
8.100000000000000000e+01 5.241499999999999678e-15


==> Figures/Interleaver_CN2_Pout3_325_w_October.txt <==
1.000000000000000000e+02 2.005399999999999809e-15
1.000000000000000000e+02 3.275399999999999936e-15
1.000000000000000000e+02 3.496499999999999919e-15
1.000000000000000000e+02 4.230699999999999898e-15
1.000000000000000000e+02 5.691300000000000006e-15
1.000000000000000000e+02 6.038100000000000040e-15
1.000000000000000000e+02 6.973600000000000352e-15
1.000000000000000000e+02 7.425500000000000457e-15


==> Figures/Interleaver_CN2_Pout3_350_c_October.txt <==
0.000000000000000000e+00 1.610899999999999956e-16
0.000000000000000000e+00 1.672600000000000052e-16
0.000000000000000000e+00 1.692700000000000122e-16
0.000000000000000000e+00 1.869199999999999884e-16
9.500000000000000000e+01 1.932600000000000086e-16
0.000000000000000000e+00 1.974300000000000103e-16
0.000000000000000000e+00 2.063199999999999930e-16
0.000000000000000000e+00 2.129099999999999926e-16
0.000000000000000000e+00 2.155399999999999979e-16
0.000000000000000000e+00 2.306100000000000140e-16
0.000000000000000000e+00 2.394600000000000000e-16
0.000000000000000000e+00 2.510700000000000053e-16
0.000000000000000000e+00 2.573000000000000099e-16
0.000000000000000000e+00 2.592700000000000202e-16
3.000000000000000000e+00 2.658700000000000190e-16
0.000000000000000000e+00 2.743700000000000092e-16
3.000000000000000000e+00 3.303899999999999807e-16
0.000000000000000000e+00 3.532900000000000175e-16
0.000000000000000000e+00 3.628999999999999903e-16
0.000000000000000000e+00 3.850999999999999862e-16
3.000000000000000000e+00 4.008200000000000227e-16
7.000000000000000000e+00 4.179700000000000154e-16
0.000000000000000000e+00 4.459800000000000012e-16
0.000000000000000000e+00 4.660600000000000238e-16
0.000000000000000000e+00 4.735700000000000216e-16
0.000000000000000000e+00 5.081300000000000349e-16
5.000000000000000000e+00 5.177999999999999534e-16
0.000000000000000000e+00 5.274400000000000469e-16
1.200000000000000000e+01 5.302599999999999626e-16
0.000000000000000000e+00 5.377999999999999825e-16
1.800000000000000000e+01 5.943700000000000321e-16
9.000000000000000000e+00 5.991999999999999547e-16
2.500000000000000000e+01 6.074299999999999918e-16
1.000000000000000000e+01 6.124199999999999999e-16
6.000000000000000000e+00 6.298899999999999663e-16
1.200000000000000000e+01 6.569799999999999785e-16
1.100000000000000000e+01 6.604599999999999878e-16
1.400000000000000000e+01 6.820900000000000059e-16
1.000000000000000000e+01 7.270099999999999549e-16
1.900000000000000000e+01 7.563200000000000308e-16
2.300000000000000000e+01 7.622299999999999632e-16
3.100000000000000000e+01 7.819400000000000409e-16
4.800000000000000000e+01 8.239900000000000043e-16
4.000000000000000000e+00 8.315300000000000243e-16
9.000000000000000000e+00 8.708299999999999923e-16
0.000000000000000000e+00 8.811699999999999789e-16
2.900000000000000000e+01 9.214799999999999378e-16
1.600000000000000000e+01 9.386300000000000291e-16
1.400000000000000000e+01 9.431399999999999781e-16
1.700000000000000000e+01 9.724700000000000031e-16
1.400000000000000000e+01 1.029800000000000089e-15
5.100000000000000000e+01 1.040699999999999930e-15
9.000000000000000000e+00 1.047599999999999905e-15
4.100000000000000000e+01 1.056900000000000075e-15
1.700000000000000000e+01 1.064200000000000017e-15
3.300000000000000000e+01 1.077800000000000080e-15
3.600000000000000000e+01 1.080499999999999907e-15
1.100000000000000000e+01 1.083300000000000070e-15
2.300000000000000000e+01 1.096700000000000052e-15
1.700000000000000000e+01 1.102600000000000009e-15
3.000000000000000000e+01 1.154799999999999950e-15
2.500000000000000000e+01 1.164600000000000031e-15
7.800000000000000000e+01 1.230100000000000010e-15
2.500000000000000000e+01 1.290599999999999909e-15
5.100000000000000000e+01 1.300199999999999907e-15
4.100000000000000000e+01 1.454900000000000035e-15
2.600000000000000000e+01 1.482300000000000046e-15
4.100000000000000000e+01 1.490299999999999979e-15
4.500000000000000000e+01 1.499899999999999977e-15
6.900000000000000000e+01 1.515200000000000048e-15
2.200000000000000000e+01 1.516900000000000056e-15
9.300000000000000000e+01 1.632400000000000059e-15
2.800000000000000000e+01 1.668000000000000085e-15
3.500000000000000000e+01 1.675300000000000027e-15
5.700000000000000000e+01 1.740199999999999957e-15
8.400000000000000000e+01 1.742400000000000072e-15
5.000000000000000000e+01 1.743999999999999940e-15
5.300000000000000000e+01 1.821899999999999884e-15
4.200000000000000000e+01 1.870000000000000015e-15
3.300000000000000000e+01 1.872799999999999982e-15
4.500000000000000000e+01 1.885199999999999947e-15
4.700000000000000000e+01 1.899200000000000174e-15
6.100000000000000000e+01 1.905199999999999877e-15
2.600000000000000000e+01 1.959800000000000015e-15
9.800000000000000000e+01 1.988499999999999870e-15
4.500000000000000000e+01 1.995100000000000017e-15
6.600000000000000000e+01 2.003499999999999916e-15
4.100000000000000000e+01 2.028700000000000010e-15
7.800000000000000000e+01 2.036900000000000025e-15
7.400000000000000000e+01 2.046000000000000114e-15
7.300000000000000000e+01 2.147199999999999865e-15
8.000000000000000000e+01 2.181899999999999818e-15
7.700000000000000000e+01 2.193499999999999848e-15
8.300000000000000000e+01 2.202200000000000167e-15
5.000000000000000000e+01 2.321799999999999981e-15
9.500000000000000000e+01 2.330499999999999905e-15
6.400000000000000000e+01 2.357200000000000122e-15
9.100000000000000000e+01 2.471399999999999887e-15
4.600000000000000000e+01 2.493300000000000105e-15
8.900000000000000000e+01 2.550799999999999955e-15
9.500000000000000000e+01 2.845899999999999958e-15
8.500000000000000000e+01 3.176900000000000011e-15


==> Figures/Interleaver_CN2_Pout3_350_w_October.txt <==
1.000000000000000000e+02 1.181700000000000052e-15
1.000000000000000000e+02 1.253099999999999990e-15
1.000000000000000000e+02 1.289499999999999950e-15
1.000000000000000000e+02 1.357500000000000069e-15
1.000000000000000000e+02 1.366199999999999993e-15
1.000000000000000000e+02 1.550699999999999935e-15
1.000000000000000000e+02 1.594000000000000066e-15
1.000000000000000000e+02 1.597100000000000057e-15
1.000000000000000000e+02 1.608700000000000088e-15
1.000000000000000000e+02 1.865399999999999901e-15
1.000000000000000000e+02 1.904800000000000107e-15
1.000000000000000000e+02 1.948999999999999918e-15
1.000000000000000000e+02 2.005399999999999809e-15
1.000000000000000000e+02 2.012900000000000030e-15
1.000000000000000000e+02 2.212199999999999935e-15
1.000000000000000000e+02 2.352199999999999844e-15
1.000000000000000000e+02 2.479700000000000042e-15
1.000000000000000000e+02 2.717000000000000170e-15
1.000000000000000000e+02 2.745700000000000025e-15
1.000000000000000000e+02 2.798199999999999991e-15
1.000000000000000000e+02 2.843299999999999876e-15
1.000000000000000000e+02 3.143300000000000018e-15
1.000000000000000000e+02 3.237400000000000107e-15
1.000000000000000000e+02 3.275399999999999936e-15
1.000000000000000000e+02 3.383400000000000113e-15
1.000000000000000000e+02 3.496499999999999919e-15
1.000000000000000000e+02 3.516199999999999825e-15
1.000000000000000000e+02 3.532399999999999970e-15
1.000000000000000000e+02 3.560000000000000261e-15
1.000000000000000000e+02 4.230699999999999898e-15
1.000000000000000000e+02 4.246399999999999739e-15
1.000000000000000000e+02 4.324100000000000193e-15
1.000000000000000000e+02 4.430699999999999993e-15
1.000000000000000000e+02 4.627500000000000351e-15
1.000000000000000000e+02 5.241499999999999678e-15
1.000000000000000000e+02 5.691300000000000006e-15
1.000000000000000000e+02 6.038100000000000040e-15
1.000000000000000000e+02 6.973600000000000352e-15
1.000000000000000000e+02 7.425500000000000457e-15


==> Figures/Interleaver_CN2_Pout4_300_c_October.txt <==
0.000000000000000000e+00 1.610899999999999956e-16
0.000000000000000000e+00 1.672600000000000052e-16
0.000000000000000000e+00 1.692700000000000122e-16
0.000000000000000000e+00 1.932600000000000086e-16
0.000000000000000000e+00 2.063199999999999930e-16
0.000000000000000000e+00 2.129099999999999926e-16
0.000000000000000000e+00 2.155399999999999979e-16
0.000000000000000000e+00 2.306100000000000140e-16
0.000000000000000000e+00 2.394600000000000000e-16
0.000000000000000000e+00 2.510700000000000053e-16
3.000000000000000000e+00 2.573000000000000099e-16
0.000000000000000000e+00 2.592700000000000202e-16
0.000000000000000000e+00 2.658700000000000190e-16
0.000000000000000000e+00 2.743700000000000092e-16
0.000000000000000000e+00 3.303899999999999807e-16
0.000000000000000000e+00 3.532900000000000175e-16
0.000000000000000000e+00 3.628999999999999903e-16
0.000000000000000000e+00 3.850999999999999862e-16
0.000000000000000000e+00 4.008200000000000227e-16
0.000000000000000000e+00 4.179700000000000154e-16
0.000000000000000000e+00 4.459800000000000012e-16
0.000000000000000000e+00 4.660600000000000238e-16
0.000000000000000000e+00 4.735700000000000216e-16
0.000000000000000000e+00 5.081300000000000349e-16
0.000000000000000000e+00 5.177999999999999534e-16
0.000000000000000000e+00 5.274400000000000469e-16
0.000000000000000000e+00 5.302599999999999626e-16
0.000000000000000000e+00 5.377999999999999825e-16
0.000000000000000000e+00 5.943700000000000321e-16
0.000000000000000000e+00 5.991999999999999547e-16
0.000000000000000000e+00 6.074299999999999918e-16
0.000000000000000000e+00 6.124199999999999999e-16
0.000000000000000000e+00 6.298899999999999663e-16
0.000000000000000000e+00 6.569799999999999785e-16
0.000000000000000000e+00 6.604599999999999878e-16
0.000000000000000000e+00 6.820900000000000059e-16
0.000000000000000000e+00 7.270099999999999549e-16
0.000000000000000000e+00 7.563200000000000308e-16
0.000000000000000000e+00 7.622299999999999632e-16
0.000000000000000000e+00 7.819400000000000409e-16
0.000000000000000000e+00 8.239900000000000043e-16
0.000000000000000000e+00 8.315300000000000243e-16
0.000000000000000000e+00 8.708299999999999923e-16
0.000000000000000000e+00 8.811699999999999789e-16
0.000000000000000000e+00 9.214799999999999378e-16
0.000000000000000000e+00 9.386300000000000291e-16
0.000000000000000000e+00 9.431399999999999781e-16
0.000000000000000000e+00 9.724700000000000031e-16
0.000000000000000000e+00 1.029800000000000089e-15
0.000000000000000000e+00 1.040699999999999930e-15
0.000000000000000000e+00 1.047599999999999905e-15
0.000000000000000000e+00 1.056900000000000075e-15
0.000000000000000000e+00 1.064200000000000017e-15
0.000000000000000000e+00 1.077800000000000080e-15
0.000000000000000000e+00 1.080499999999999907e-15
0.000000000000000000e+00 1.083300000000000070e-15
0.000000000000000000e+00 1.096700000000000052e-15
0.000000000000000000e+00 1.102600000000000009e-15
0.000000000000000000e+00 1.154799999999999950e-15
0.000000000000000000e+00 1.164600000000000031e-15
1.200000000000000000e+01 1.181700000000000052e-15
0.000000000000000000e+00 1.230100000000000010e-15
0.000000000000000000e+00 1.253099999999999990e-15
1.700000000000000000e+01 1.289499999999999950e-15
0.000000000000000000e+00 1.290599999999999909e-15
0.000000000000000000e+00 1.300199999999999907e-15
1.900000000000000000e+01 1.357500000000000069e-15
0.000000000000000000e+00 1.366199999999999993e-15
2.000000000000000000e+00 1.454900000000000035e-15
0.000000000000000000e+00 1.482300000000000046e-15
0.000000000000000000e+00 1.490299999999999979e-15
5.000000000000000000e+00 1.499899999999999977e-15
0.000000000000000000e+00 1.515200000000000048e-15
0.000000000000000000e+00 1.516900000000000056e-15
1.000000000000000000e+01 1.594000000000000066e-15
2.400000000000000000e+01 1.597100000000000057e-15
3.100000000000000000e+01 1.608700000000000088e-15
0.000000000000000000e+00 1.632400000000000059e-15
0.000000000000000000e+00 1.668000000000000085e-15
0.000000000000000000e+00 1.675300000000000027e-15
7.000000000000000000e+00 1.740199999999999957e-15
0.000000000000000000e+00 1.742400000000000072e-15
5.000000000000000000e+00 1.743999999999999940e-15
5.000000000000000000e+00 1.821899999999999884e-15
1.700000000000000000e+01 1.865399999999999901e-15
3.000000000000000000e+00 1.870000000000000015e-15
0.000000000000000000e+00 1.872799999999999982e-15
3.000000000000000000e+00 1.885199999999999947e-15
5.000000000000000000e+00 1.899200000000000174e-15
1.600000000000000000e+01 1.904800000000000107e-15
9.000000000000000000e+00 1.905199999999999877e-15
2.300000000000000000e+01 1.948999999999999918e-15
0.000000000000000000e+00 1.959800000000000015e-15
7.000000000000000000e+00 1.988499999999999870e-15
5.000000000000000000e+00 1.995100000000000017e-15
0.000000000000000000e+00 2.003499999999999916e-15
6.500000000000000000e+01 2.005399999999999809e-15
0.000000000000000000e+00 2.012900000000000030e-15
2.000000000000000000e+00 2.028700000000000010e-15
9.000000000000000000e+00 2.036900000000000025e-15
0.000000000000000000e+00 2.046000000000000114e-15
1.100000000000000000e+01 2.147199999999999865e-15
1.200000000000000000e+01 2.181899999999999818e-15
0.000000000000000000e+00 2.193499999999999848e-15
9.000000000000000000e+00 2.202200000000000167e-15
2.000000000000000000e+01 2.212199999999999935e-15
7.000000000000000000e+00 2.321799999999999981e-15
1.400000000000000000e+01 2.330499999999999905e-15
3.800000000000000000e+01 2.352199999999999844e-15
7.000000000000000000e+00 2.357200000000000122e-15
1.500000000000000000e+01 2.471399999999999887e-15
1.400000000000000000e+01 2.479700000000000042e-15
4.000000000000000000e+00 2.493300000000000105e-15
1.100000000000000000e+01 2.550799999999999955e-15
1.700000000000000000e+01 2.717000000000000170e-15
5.100000000000000000e+01 2.745700000000000025e-15
4.900000000000000000e+01 2.798199999999999991e-15
3.600000000000000000e+01 2.843299999999999876e-15
0.000000000000000000e+00 2.845899999999999958e-15
2.200000000000000000e+01 3.143300000000000018e-15
9.000000000000000000e+00 3.176900000000000011e-15
2.400000000000000000e+01 3.237400000000000107e-15
8.100000000000000000e+01 3.275399999999999936e-15
1.600000000000000000e+01 3.383400000000000113e-15
6.100000000000000000e+01 3.496499999999999919e-15
4.300000000000000000e+01 3.516199999999999825e-15
6.200000000000000000e+01 3.532399999999999970e-15
6.400000000000000000e+01 4.230699999999999898e-15
5.100000000000000000e+01 4.246399999999999739e-15
3.700000000000000000e+01 4.324100000000000193e-15
4.700000000000000000e+01 4.430699999999999993e-15
3.600000000000000000e+01 4.627500000000000351e-15
5.800000000000000000e+01 5.241499999999999678e-15


==> Figures/Interleaver_CN2_Pout4_300_w_October.txt <==
1.000000000000000000e+02 1.869199999999999884e-16
1.000000000000000000e+02 1.974300000000000103e-16
1.000000000000000000e+02 1.550699999999999935e-15
1.000000000000000000e+02 3.560000000000000261e-15
1.000000000000000000e+02 5.691300000000000006e-15
1.000000000000000000e+02 6.038100000000000040e-15
1.000000000000000000e+02 6.973600000000000352e-15
1.000000000000000000e+02 7.425500000000000457e-15


==> Figures/Interleaver_CN2_Pout4_325_c_October.txt <==
0.000000000000000000e+00 1.610899999999999956e-16
0.000000000000000000e+00 1.672600000000000052e-16
0.000000000000000000e+00 1.692700000000000122e-16
3.200000000000000000e+01 1.932600000000000086e-16
0.000000000000000000e+00 2.063199999999999930e-16
0.000000000000000000e+00 2.129099999999999926e-16
0.000000000000000000e+00 2.155399999999999979e-16
0.000000000000000000e+00 2.306100000000000140e-16
0.000000000000000000e+00 2.394600000000000000e-16
0.000000000000000000e+00 2.510700000000000053e-16
0.000000000000000000e+00 2.592700000000000202e-16
0.000000000000000000e+00 2.658700000000000190e-16
0.000000000000000000e+00 2.743700000000000092e-16
0.000000000000000000e+00 3.303899999999999807e-16
0.000000000000000000e+00 3.532900000000000175e-16
0.000000000000000000e+00 3.628999999999999903e-16
0.000000000000000000e+00 3.850999999999999862e-16
0.000000000000000000e+00 4.008200000000000227e-16
0.000000000000000000e+00 4.179700000000000154e-16
0.000000000000000000e+00 4.459800000000000012e-16
0.000000000000000000e+00 4.660600000000000238e-16
0.000000000000000000e+00 4.735700000000000216e-16
0.000000000000000000e+00 5.081300000000000349e-16
0.000000000000000000e+00 5.177999999999999534e-16
0.000000000000000000e+00 5.274400000000000469e-16
0.000000000000000000e+00 5.302599999999999626e-16
0.000000000000000000e+00 5.377999999999999825e-16
0.000000000000000000e+00 5.943700000000000321e-16
0.000000000000000000e+00 5.991999999999999547e-16
8.700000000000000000e+01 6.074299999999999918e-16
0.000000000000000000e+00 6.124199999999999999e-16
0.000000000000000000e+00 6.298899999999999663e-16
0.000000000000000000e+00 6.569799999999999785e-16
0.000000000000000000e+00 6.604599999999999878e-16
0.000000000000000000e+00 6.820900000000000059e-16
0.000000000000000000e+00 7.270099999999999549e-16
0.000000000000000000e+00 7.563200000000000308e-16
0.000000000000000000e+00 7.622299999999999632e-16
3.000000000000000000e+00 7.819400000000000409e-16
0.000000000000000000e+00 8.239900000000000043e-16
0.000000000000000000e+00 8.315300000000000243e-16
0.000000000000000000e+00 8.708299999999999923e-16
0.000000000000000000e+00 8.811699999999999789e-16
0.000000000000000000e+00 9.214799999999999378e-16
0.000000000000000000e+00 9.386300000000000291e-16
0.000000000000000000e+00 9.431399999999999781e-16
0.000000000000000000e+00 9.724700000000000031e-16
0.000000000000000000e+00 1.029800000000000089e-15
0.000000000000000000e+00 1.040699999999999930e-15
0.000000000000000000e+00 1.047599999999999905e-15
0.000000000000000000e+00 1.056900000000000075e-15
0.000000000000000000e+00 1.064200000000000017e-15
0.000000000000000000e+00 1.077800000000000080e-15
0.000000000000000000e+00 1.080499999999999907e-15
0.000000000000000000e+00 1.083300000000000070e-15
0.000000000000000000e+00 1.096700000000000052e-15
0.000000000000000000e+00 1.102600000000000009e-15
0.000000000000000000e+00 1.154799999999999950e-15
6.000000000000000000e+00 1.164600000000000031e-15
5.100000000000000000e+01 1.181700000000000052e-15
2.100000000000000000e+01 1.230100000000000010e-15
2.700000000000000000e+01 1.253099999999999990e-15
4.500000000000000000e+01 1.289499999999999950e-15
4.000000000000000000e+00 1.290599999999999909e-15
1.100000000000000000e+01 1.300199999999999907e-15
4.800000000000000000e+01 1.357500000000000069e-15
2.000000000000000000e+01 1.366199999999999993e-15
1.100000000000000000e+01 1.454900000000000035e-15
6.000000000000000000e+00 1.482300000000000046e-15
0.000000000000000000e+00 1.490299999999999979e-15
1.500000000000000000e+01 1.499899999999999977e-15
0.000000000000000000e+00 1.515200000000000048e-15
3.000000000000000000e+00 1.516900000000000056e-15
2.700000000000000000e+01 1.594000000000000066e-15
5.800000000000000000e+01 1.597100000000000057e-15
1.000000000000000000e+01 1.632400000000000059e-15
8.000000000000000000e+00 1.668000000000000085e-15
1.000000000000000000e+01 1.675300000000000027e-15
2.000000000000000000e+01 1.740199999999999957e-15
0.000000000000000000e+00 1.742400000000000072e-15
1.600000000000000000e+01 1.743999999999999940e-15
2.900000000000000000e+01 1.821899999999999884e-15
5.300000000000000000e+01 1.865399999999999901e-15
1.300000000000000000e+01 1.870000000000000015e-15
2.000000000000000000e+01 1.872799999999999982e-15
1.400000000000000000e+01 1.885199999999999947e-15
1.600000000000000000e+01 1.899200000000000174e-15
3.500000000000000000e+01 1.904800000000000107e-15
2.000000000000000000e+01 1.905199999999999877e-15
7.400000000000000000e+01 1.948999999999999918e-15
7.000000000000000000e+00 1.959800000000000015e-15
2.100000000000000000e+01 1.988499999999999870e-15
1.800000000000000000e+01 1.995100000000000017e-15
0.000000000000000000e+00 2.003499999999999916e-15
2.300000000000000000e+01 2.012900000000000030e-15
1.300000000000000000e+01 2.028700000000000010e-15
2.200000000000000000e+01 2.036900000000000025e-15
2.000000000000000000e+01 2.046000000000000114e-15
2.800000000000000000e+01 2.147199999999999865e-15
2.400000000000000000e+01 2.181899999999999818e-15
1.900000000000000000e+01 2.193499999999999848e-15
2.300000000000000000e+01 2.202200000000000167e-15
5.000000000000000000e+01 2.212199999999999935e-15
1.600000000000000000e+01 2.321799999999999981e-15
3.900000000000000000e+01 2.330499999999999905e-15
8.200000000000000000e+01 2.352199999999999844e-15
2.000000000000000000e+01 2.357200000000000122e-15
3.500000000000000000e+01 2.471399999999999887e-15
3.100000000000000000e+01 2.479700000000000042e-15
1.500000000000000000e+01 2.493300000000000105e-15
2.900000000000000000e+01 2.550799999999999955e-15
3.300000000000000000e+01 2.717000000000000170e-15
2.500000000000000000e+01 2.845899999999999958e-15
4.400000000000000000e+01 3.143300000000000018e-15
2.100000000000000000e+01 3.176900000000000011e-15
4.500000000000000000e+01 3.237400000000000107e-15
3.200000000000000000e+01 3.383400000000000113e-15
9.500000000000000000e+01 4.324100000000000193e-15


==> Figures/Interleaver_CN2_Pout4_325_w_October.txt <==
1.000000000000000000e+02 1.869199999999999884e-16
1.000000000000000000e+02 1.974300000000000103e-16
1.000000000000000000e+02 2.573000000000000099e-16
1.000000000000000000e+02 1.550699999999999935e-15
1.000000000000000000e+02 1.608700000000000088e-15
1.000000000000000000e+02 2.005399999999999809e-15
1.000000000000000000e+02 2.745700000000000025e-15
1.000000000000000000e+02 2.798199999999999991e-15
1.000000000000000000e+02 2.843299999999999876e-15
1.000000000000000000e+02 3.275399999999999936e-15
1.000000000000000000e+02 3.496499999999999919e-15
1.000000000000000000e+02 3.516199999999999825e-15
1.000000000000000000e+02 3.532399999999999970e-15
1.000000000000000000e+02 3.560000000000000261e-15
1.000000000000000000e+02 4.230699999999999898e-15
1.000000000000000000e+02 4.246399999999999739e-15
1.000000000000000000e+02 4.430699999999999993e-15
1.000000000000000000e+02 4.627500000000000351e-15
1.000000000000000000e+02 5.241499999999999678e-15
1.000000000000000000e+02 5.691300000000000006e-15
1.000000000000000000e+02 6.038100000000000040e-15
1.000000000000000000e+02 6.973600000000000352e-15
1.000000000000000000e+02 7.425500000000000457e-15


==> Figures/Interleaver_CN2_Pout4_350_c_October.txt <==
5.600000000000000000e+01 1.610899999999999956e-16
6.700000000000000000e+01 1.672600000000000052e-16
4.200000000000000000e+01 1.692700000000000122e-16
4.000000000000000000e+01 2.063199999999999930e-16
2.200000000000000000e+01 2.129099999999999926e-16
2.500000000000000000e+01 2.155399999999999979e-16
3.400000000000000000e+01 2.306100000000000140e-16
2.200000000000000000e+01 2.394600000000000000e-16
5.600000000000000000e+01 2.510700000000000053e-16
6.500000000000000000e+01 2.592700000000000202e-16
6.200000000000000000e+01 3.303899999999999807e-16
1.900000000000000000e+01 3.532900000000000175e-16
2.400000000000000000e+01 3.850999999999999862e-16
5.700000000000000000e+01 4.008200000000000227e-16
3.500000000000000000e+01 4.179700000000000154e-16
2.500000000000000000e+01 4.459800000000000012e-16
2.400000000000000000e+01 4.660600000000000238e-16
3.000000000000000000e+01 4.735700000000000216e-16
2.000000000000000000e+01 5.081300000000000349e-16
6.000000000000000000e+01 5.177999999999999534e-16
4.800000000000000000e+01 5.274400000000000469e-16
3.000000000000000000e+01 5.377999999999999825e-16
5.100000000000000000e+01 5.991999999999999547e-16
6.700000000000000000e+01 6.124199999999999999e-16
8.200000000000000000e+01 6.298899999999999663e-16
4.200000000000000000e+01 6.569799999999999785e-16
2.400000000000000000e+01 6.604599999999999878e-16
4.100000000000000000e+01 6.820900000000000059e-16
3.800000000000000000e+01 7.270099999999999549e-16
7.400000000000000000e+01 7.563200000000000308e-16
5.500000000000000000e+01 7.622299999999999632e-16
6.700000000000000000e+01 7.819400000000000409e-16
8.100000000000000000e+01 8.239900000000000043e-16
2.800000000000000000e+01 8.315300000000000243e-16
4.500000000000000000e+01 8.708299999999999923e-16
2.800000000000000000e+01 8.811699999999999789e-16
4.600000000000000000e+01 9.214799999999999378e-16
8.300000000000000000e+01 9.431399999999999781e-16
4.200000000000000000e+01 9.724700000000000031e-16
4.600000000000000000e+01 1.029800000000000089e-15
8.500000000000000000e+01 1.040699999999999930e-15
7.300000000000000000e+01 1.056900000000000075e-15
5.100000000000000000e+01 1.064200000000000017e-15
6.700000000000000000e+01 1.077800000000000080e-15
7.900000000000000000e+01 1.080499999999999907e-15
3.400000000000000000e+01 1.083300000000000070e-15
4.700000000000000000e+01 1.096700000000000052e-15
5.200000000000000000e+01 1.102600000000000009e-15
6.300000000000000000e+01 1.154799999999999950e-15
4.500000000000000000e+01 1.164600000000000031e-15
8.800000000000000000e+01 1.290599999999999909e-15
7.200000000000000000e+01 1.300199999999999907e-15
7.400000000000000000e+01 1.454900000000000035e-15
6.800000000000000000e+01 1.490299999999999979e-15
8.200000000000000000e+01 1.499899999999999977e-15
7.200000000000000000e+01 1.668000000000000085e-15
6.800000000000000000e+01 1.675300000000000027e-15
9.200000000000000000e+01 1.743999999999999940e-15
7.300000000000000000e+01 1.885199999999999947e-15
9.300000000000000000e+01 1.905199999999999877e-15
6.800000000000000000e+01 1.959800000000000015e-15
9.500000000000000000e+01 1.995100000000000017e-15
9.700000000000000000e+01 2.357200000000000122e-15


==> Figures/Interleaver_CN2_Pout4_350_w_October.txt <==
1.000000000000000000e+02 1.869199999999999884e-16
1.000000000000000000e+02 1.932600000000000086e-16
1.000000000000000000e+02 1.974300000000000103e-16
1.000000000000000000e+02 2.573000000000000099e-16
1.000000000000000000e+02 2.658700000000000190e-16
1.000000000000000000e+02 2.743700000000000092e-16
1.000000000000000000e+02 3.628999999999999903e-16
1.000000000000000000e+02 5.302599999999999626e-16
1.000000000000000000e+02 5.943700000000000321e-16
1.000000000000000000e+02 6.074299999999999918e-16
1.000000000000000000e+02 9.386300000000000291e-16
1.000000000000000000e+02 1.047599999999999905e-15
1.000000000000000000e+02 1.181700000000000052e-15
1.000000000000000000e+02 1.230100000000000010e-15
1.000000000000000000e+02 1.253099999999999990e-15
1.000000000000000000e+02 1.289499999999999950e-15
1.000000000000000000e+02 1.357500000000000069e-15
1.000000000000000000e+02 1.366199999999999993e-15
1.000000000000000000e+02 1.482300000000000046e-15
1.000000000000000000e+02 1.515200000000000048e-15
1.000000000000000000e+02 1.516900000000000056e-15
1.000000000000000000e+02 1.550699999999999935e-15
1.000000000000000000e+02 1.594000000000000066e-15
1.000000000000000000e+02 1.597100000000000057e-15
1.000000000000000000e+02 1.608700000000000088e-15
1.000000000000000000e+02 1.632400000000000059e-15
1.000000000000000000e+02 1.740199999999999957e-15
1.000000000000000000e+02 1.742400000000000072e-15
1.000000000000000000e+02 1.821899999999999884e-15
1.000000000000000000e+02 1.865399999999999901e-15
1.000000000000000000e+02 1.870000000000000015e-15
1.000000000000000000e+02 1.872799999999999982e-15
1.000000000000000000e+02 1.899200000000000174e-15
1.000000000000000000e+02 1.904800000000000107e-15
1.000000000000000000e+02 1.948999999999999918e-15
1.000000000000000000e+02 1.988499999999999870e-15
1.000000000000000000e+02 2.003499999999999916e-15
1.000000000000000000e+02 2.005399999999999809e-15
1.000000000000000000e+02 2.012900000000000030e-15
1.000000000000000000e+02 2.028700000000000010e-15
1.000000000000000000e+02 2.036900000000000025e-15
1.000000000000000000e+02 2.046000000000000114e-15
1.000000000000000000e+02 2.147199999999999865e-15
1.000000000000000000e+02 2.181899999999999818e-15
1.000000000000000000e+02 2.193499999999999848e-15
1.000000000000000000e+02 2.202200000000000167e-15
1.000000000000000000e+02 2.212199999999999935e-15
1.000000000000000000e+02 2.321799999999999981e-15
1.000000000000000000e+02 2.330499999999999905e-15
1.000000000000000000e+02 2.352199999999999844e-15
1.000000000000000000e+02 2.471399999999999887e-15
1.000000000000000000e+02 2.479700000000000042e-15
1.000000000000000000e+02 2.493300000000000105e-15
1.000000000000000000e+02 2.550799999999999955e-15
1.000000000000000000e+02 2.717000000000000170e-15
1.000000000000000000e+02 2.745700000000000025e-15
1.000000000000000000e+02 2.798199999999999991e-15
1.000000000000000000e+02 2.843299999999999876e-15
1.000000000000000000e+02 2.845899999999999958e-15
1.000000000000000000e+02 3.143300000000000018e-15
1.000000000000000000e+02 3.176900000000000011e-15
1.000000000000000000e+02 3.237400000000000107e-15
1.000000000000000000e+02 3.275399999999999936e-15
1.000000000000000000e+02 3.383400000000000113e-15
1.000000000000000000e+02 3.496499999999999919e-15
1.000000000000000000e+02 3.516199999999999825e-15
1.000000000000000000e+02 3.532399999999999970e-15
1.000000000000000000e+02 3.560000000000000261e-15
1.000000000000000000e+02 4.230699999999999898e-15
1.000000000000000000e+02 4.246399999999999739e-15
1.000000000000000000e+02 4.324100000000000193e-15
1.000000000000000000e+02 4.430699999999999993e-15
1.000000000000000000e+02 4.627500000000000351e-15
1.000000000000000000e+02 5.241499999999999678e-15
1.000000000000000000e+02 5.691300000000000006e-15
1.000000000000000000e+02 6.038100000000000040e-15
1.000000000000000000e+02 6.973600000000000352e-15
1.000000000000000000e+02 7.425500000000000457e-15


==> Figures/Interleaver_CN3_Pout2_300_c_October.txt <==
0.000000000000000000e+00 1.610899999999999956e-16
0.000000000000000000e+00 1.672600000000000052e-16
0.000000000000000000e+00 1.692700000000000122e-16
0.000000000000000000e+00 1.694699999999999957e-16
0.000000000000000000e+00 1.932600000000000086e-16
0.000000000000000000e+00 1.974300000000000103e-16
0.000000000000000000e+00 2.063199999999999930e-16
0.000000000000000000e+00 2.129099999999999926e-16
0.000000000000000000e+00 2.155399999999999979e-16
0.000000000000000000e+00 2.306100000000000140e-16
0.000000000000000000e+00 2.394600000000000000e-16
0.000000000000000000e+00 2.510700000000000053e-16
0.000000000000000000e+00 2.573000000000000099e-16
0.000000000000000000e+00 2.592700000000000202e-16
0.000000000000000000e+00 2.658700000000000190e-16
0.000000000000000000e+00 2.743700000000000092e-16
0.000000000000000000e+00 3.303899999999999807e-16
0.000000000000000000e+00 3.532900000000000175e-16
0.000000000000000000e+00 3.628999999999999903e-16
0.000000000000000000e+00 3.794299999999999848e-16
0.000000000000000000e+00 3.850999999999999862e-16
0.000000000000000000e+00 4.008200000000000227e-16
0.000000000000000000e+00 4.179700000000000154e-16
0.000000000000000000e+00 4.459800000000000012e-16
0.000000000000000000e+00 4.660600000000000238e-16
0.000000000000000000e+00 4.735700000000000216e-16
0.000000000000000000e+00 5.081300000000000349e-16
0.000000000000000000e+00 5.274400000000000469e-16
0.000000000000000000e+00 5.302599999999999626e-16
0.000000000000000000e+00 5.377999999999999825e-16
0.000000000000000000e+00 5.943700000000000321e-16
0.000000000000000000e+00 5.991999999999999547e-16
0.000000000000000000e+00 6.074299999999999918e-16
0.000000000000000000e+00 6.124199999999999999e-16
0.000000000000000000e+00 6.298899999999999663e-16
0.000000000000000000e+00 6.569799999999999785e-16
0.000000000000000000e+00 6.604599999999999878e-16
0.000000000000000000e+00 6.820900000000000059e-16
0.000000000000000000e+00 7.270099999999999549e-16
0.000000000000000000e+00 7.563200000000000308e-16
0.000000000000000000e+00 7.622299999999999632e-16
0.000000000000000000e+00 7.819400000000000409e-16
0.000000000000000000e+00 8.239900000000000043e-16
0.000000000000000000e+00 8.315300000000000243e-16
0.000000000000000000e+00 8.708299999999999923e-16
0.000000000000000000e+00 8.811699999999999789e-16
0.000000000000000000e+00 9.214799999999999378e-16
0.000000000000000000e+00 9.386300000000000291e-16
0.000000000000000000e+00 9.431399999999999781e-16
0.000000000000000000e+00 9.724700000000000031e-16
0.000000000000000000e+00 1.029800000000000089e-15
0.000000000000000000e+00 1.040699999999999930e-15
0.000000000000000000e+00 1.047599999999999905e-15
0.000000000000000000e+00 1.056900000000000075e-15
0.000000000000000000e+00 1.064200000000000017e-15
0.000000000000000000e+00 1.077800000000000080e-15
0.000000000000000000e+00 1.080499999999999907e-15
0.000000000000000000e+00 1.083300000000000070e-15
0.000000000000000000e+00 1.096700000000000052e-15
0.000000000000000000e+00 1.102600000000000009e-15
0.000000000000000000e+00 1.154799999999999950e-15
0.000000000000000000e+00 1.164600000000000031e-15
0.000000000000000000e+00 1.181700000000000052e-15
0.000000000000000000e+00 1.230100000000000010e-15
0.000000000000000000e+00 1.253099999999999990e-15
0.000000000000000000e+00 1.289499999999999950e-15
0.000000000000000000e+00 1.290599999999999909e-15
0.000000000000000000e+00 1.300199999999999907e-15
0.000000000000000000e+00 1.357500000000000069e-15
0.000000000000000000e+00 1.366199999999999993e-15
0.000000000000000000e+00 1.454900000000000035e-15
0.000000000000000000e+00 1.482300000000000046e-15
0.000000000000000000e+00 1.490299999999999979e-15
0.000000000000000000e+00 1.499899999999999977e-15
0.000000000000000000e+00 1.515200000000000048e-15
0.000000000000000000e+00 1.516900000000000056e-15
0.000000000000000000e+00 1.550699999999999935e-15
0.000000000000000000e+00 1.594000000000000066e-15
0.000000000000000000e+00 1.597100000000000057e-15
0.000000000000000000e+00 1.608700000000000088e-15
0.000000000000000000e+00 1.632400000000000059e-15
0.000000000000000000e+00 1.668000000000000085e-15
0.000000000000000000e+00 1.675300000000000027e-15
0.000000000000000000e+00 1.740199999999999957e-15
0.000000000000000000e+00 1.742400000000000072e-15
0.000000000000000000e+00 1.743999999999999940e-15
0.000000000000000000e+00 1.821899999999999884e-15
3.000000000000000000e+01 1.865399999999999901e-15
0.000000000000000000e+00 1.870000000000000015e-15
0.000000000000000000e+00 1.872799999999999982e-15
0.000000000000000000e+00 1.885199999999999947e-15
0.000000000000000000e+00 1.899200000000000174e-15
0.000000000000000000e+00 1.904800000000000107e-15
0.000000000000000000e+00 1.905199999999999877e-15
1.600000000000000000e+01 1.948999999999999918e-15
0.000000000000000000e+00 1.959800000000000015e-15
0.000000000000000000e+00 1.988499999999999870e-15
0.000000000000000000e+00 1.995100000000000017e-15
0.000000000000000000e+00 2.003499999999999916e-15
0.000000000000000000e+00 2.005399999999999809e-15
0.000000000000000000e+00 2.012900000000000030e-15
0.000000000000000000e+00 2.028700000000000010e-15
0.000000000000000000e+00 2.036900000000000025e-15
0.000000000000000000e+00 2.046000000000000114e-15
0.000000000000000000e+00 2.139599999999999899e-15
0.000000000000000000e+00 2.147199999999999865e-15
0.000000000000000000e+00 2.181899999999999818e-15
0.000000000000000000e+00 2.193499999999999848e-15
0.000000000000000000e+00 2.202200000000000167e-15
0.000000000000000000e+00 2.212199999999999935e-15
0.000000000000000000e+00 2.321799999999999981e-15
0.000000000000000000e+00 2.330499999999999905e-15
5.000000000000000000e+00 2.352199999999999844e-15
0.000000000000000000e+00 2.357200000000000122e-15
0.000000000000000000e+00 2.471399999999999887e-15
0.000000000000000000e+00 2.479700000000000042e-15
0.000000000000000000e+00 2.493300000000000105e-15
0.000000000000000000e+00 2.550799999999999955e-15
0.000000000000000000e+00 2.717000000000000170e-15
6.000000000000000000e+00 2.745700000000000025e-15
1.100000000000000000e+01 2.798199999999999991e-15
1.000000000000000000e+01 2.843299999999999876e-15
7.000000000000000000e+00 3.143300000000000018e-15
7.000000000000000000e+00 3.176900000000000011e-15
7.000000000000000000e+00 3.237400000000000107e-15
6.000000000000000000e+00 3.275399999999999936e-15
3.400000000000000000e+01 3.383400000000000113e-15
1.800000000000000000e+01 3.496499999999999919e-15
1.700000000000000000e+01 3.516199999999999825e-15
1.800000000000000000e+01 3.532399999999999970e-15
1.900000000000000000e+01 3.560000000000000261e-15
3.000000000000000000e+01 4.230699999999999898e-15
2.400000000000000000e+01 4.246399999999999739e-15
3.300000000000000000e+01 4.324100000000000193e-15
2.100000000000000000e+01 4.430699999999999993e-15
2.300000000000000000e+01 4.627500000000000351e-15
2.900000000000000000e+01 5.691300000000000006e-15
7.500000000000000000e+01 6.038100000000000040e-15
6.300000000000000000e+01 6.973600000000000352e-15
6.000000000000000000e+01 7.425500000000000457e-15


==> Figures/Interleaver_CN3_Pout2_300_w_October.txt <==
1.000000000000000000e+02 5.241499999999999678e-15


==> Figures/Interleaver_CN3_Pout2_325_c_October.txt <==
0.000000000000000000e+00 1.610899999999999956e-16
0.000000000000000000e+00 1.672600000000000052e-16
0.000000000000000000e+00 1.692700000000000122e-16
0.000000000000000000e+00 1.694699999999999957e-16
0.000000000000000000e+00 1.932600000000000086e-16
0.000000000000000000e+00 1.974300000000000103e-16
0.000000000000000000e+00 2.063199999999999930e-16
0.000000000000000000e+00 2.129099999999999926e-16
0.000000000000000000e+00 2.155399999999999979e-16
0.000000000000000000e+00 2.306100000000000140e-16
0.000000000000000000e+00 2.394600000000000000e-16
0.000000000000000000e+00 2.510700000000000053e-16
0.000000000000000000e+00 2.573000000000000099e-16
0.000000000000000000e+00 2.592700000000000202e-16
0.000000000000000000e+00 2.658700000000000190e-16
0.000000000000000000e+00 2.743700000000000092e-16
0.000000000000000000e+00 3.303899999999999807e-16
0.000000000000000000e+00 3.532900000000000175e-16
0.000000000000000000e+00 3.628999999999999903e-16
0.000000000000000000e+00 3.794299999999999848e-16
0.000000000000000000e+00 3.850999999999999862e-16
0.000000000000000000e+00 4.008200000000000227e-16
0.000000000000000000e+00 4.179700000000000154e-16
0.000000000000000000e+00 4.459800000000000012e-16
0.000000000000000000e+00 4.660600000000000238e-16
0.000000000000000000e+00 4.735700000000000216e-16
0.000000000000000000e+00 5.081300000000000349e-16
0.000000000000000000e+00 5.274400000000000469e-16
0.000000000000000000e+00 5.302599999999999626e-16
0.000000000000000000e+00 5.377999999999999825e-16
0.000000000000000000e+00 5.943700000000000321e-16
0.000000000000000000e+00 5.991999999999999547e-16
0.000000000000000000e+00 6.074299999999999918e-16
0.000000000000000000e+00 6.124199999999999999e-16
0.000000000000000000e+00 6.298899999999999663e-16
0.000000000000000000e+00 6.569799999999999785e-16
0.000000000000000000e+00 6.604599999999999878e-16
0.000000000000000000e+00 6.820900000000000059e-16
0.000000000000000000e+00 7.270099999999999549e-16
0.000000000000000000e+00 7.563200000000000308e-16
0.000000000000000000e+00 7.622299999999999632e-16
0.000000000000000000e+00 7.819400000000000409e-16
0.000000000000000000e+00 8.239900000000000043e-16
0.000000000000000000e+00 8.315300000000000243e-16
0.000000000000000000e+00 8.708299999999999923e-16
0.000000000000000000e+00 8.811699999999999789e-16
0.000000000000000000e+00 9.214799999999999378e-16
0.000000000000000000e+00 9.386300000000000291e-16
0.000000000000000000e+00 9.431399999999999781e-16
0.000000000000000000e+00 9.724700000000000031e-16
0.000000000000000000e+00 1.029800000000000089e-15
0.000000000000000000e+00 1.040699999999999930e-15
0.000000000000000000e+00 1.047599999999999905e-15
0.000000000000000000e+00 1.056900000000000075e-15
0.000000000000000000e+00 1.064200000000000017e-15
0.000000000000000000e+00 1.077800000000000080e-15
0.000000000000000000e+00 1.080499999999999907e-15
0.000000000000000000e+00 1.083300000000000070e-15
0.000000000000000000e+00 1.096700000000000052e-15
0.000000000000000000e+00 1.102600000000000009e-15
0.000000000000000000e+00 1.154799999999999950e-15
0.000000000000000000e+00 1.164600000000000031e-15
0.000000000000000000e+00 1.181700000000000052e-15
1.200000000000000000e+01 1.230100000000000010e-15
0.000000000000000000e+00 1.253099999999999990e-15
0.000000000000000000e+00 1.289499999999999950e-15
0.000000000000000000e+00 1.290599999999999909e-15
0.000000000000000000e+00 1.300199999999999907e-15
6.000000000000000000e+00 1.357500000000000069e-15
0.000000000000000000e+00 1.366199999999999993e-15
0.000000000000000000e+00 1.454900000000000035e-15
0.000000000000000000e+00 1.482300000000000046e-15
0.000000000000000000e+00 1.490299999999999979e-15
0.000000000000000000e+00 1.499899999999999977e-15
0.000000000000000000e+00 1.515200000000000048e-15
2.100000000000000000e+01 1.516900000000000056e-15
0.000000000000000000e+00 1.550699999999999935e-15
0.000000000000000000e+00 1.594000000000000066e-15
9.000000000000000000e+00 1.597100000000000057e-15
2.000000000000000000e+00 1.608700000000000088e-15
0.000000000000000000e+00 1.632400000000000059e-15
0.000000000000000000e+00 1.668000000000000085e-15
0.000000000000000000e+00 1.675300000000000027e-15
0.000000000000000000e+00 1.740199999999999957e-15
0.000000000000000000e+00 1.742400000000000072e-15
0.000000000000000000e+00 1.743999999999999940e-15
6.000000000000000000e+00 1.821899999999999884e-15
8.100000000000000000e+01 1.865399999999999901e-15
0.000000000000000000e+00 1.870000000000000015e-15
0.000000000000000000e+00 1.872799999999999982e-15
0.000000000000000000e+00 1.885199999999999947e-15
0.000000000000000000e+00 1.899200000000000174e-15
8.000000000000000000e+00 1.904800000000000107e-15
0.000000000000000000e+00 1.905199999999999877e-15
0.000000000000000000e+00 1.959800000000000015e-15
8.000000000000000000e+00 1.988499999999999870e-15
2.000000000000000000e+00 1.995100000000000017e-15
0.000000000000000000e+00 2.003499999999999916e-15
1.400000000000000000e+01 2.005399999999999809e-15
0.000000000000000000e+00 2.012900000000000030e-15
0.000000000000000000e+00 2.028700000000000010e-15
2.000000000000000000e+00 2.036900000000000025e-15
0.000000000000000000e+00 2.046000000000000114e-15
4.000000000000000000e+00 2.139599999999999899e-15
4.000000000000000000e+00 2.147199999999999865e-15
8.000000000000000000e+00 2.181899999999999818e-15
0.000000000000000000e+00 2.193499999999999848e-15
6.000000000000000000e+00 2.202200000000000167e-15
8.000000000000000000e+00 2.212199999999999935e-15
4.000000000000000000e+00 2.321799999999999981e-15
1.000000000000000000e+01 2.330499999999999905e-15
2.200000000000000000e+01 2.352199999999999844e-15
8.000000000000000000e+00 2.357200000000000122e-15
1.300000000000000000e+01 2.471399999999999887e-15
1.000000000000000000e+01 2.479700000000000042e-15
9.000000000000000000e+00 2.493300000000000105e-15
9.000000000000000000e+00 2.550799999999999955e-15
1.300000000000000000e+01 2.717000000000000170e-15
2.500000000000000000e+01 2.745700000000000025e-15
3.300000000000000000e+01 2.798199999999999991e-15
2.900000000000000000e+01 2.843299999999999876e-15
2.100000000000000000e+01 3.143300000000000018e-15
2.200000000000000000e+01 3.176900000000000011e-15
2.100000000000000000e+01 3.237400000000000107e-15
1.900000000000000000e+01 3.275399999999999936e-15
4.700000000000000000e+01 3.516199999999999825e-15
4.800000000000000000e+01 3.532399999999999970e-15
5.300000000000000000e+01 3.560000000000000261e-15
7.400000000000000000e+01 4.230699999999999898e-15
7.500000000000000000e+01 4.246399999999999739e-15
5.200000000000000000e+01 4.430699999999999993e-15
5.800000000000000000e+01 4.627500000000000351e-15
7.900000000000000000e+01 5.691300000000000006e-15


==> Figures/Interleaver_CN3_Pout2_325_w_October.txt <==
1.000000000000000000e+02 1.948999999999999918e-15
1.000000000000000000e+02 3.383400000000000113e-15
1.000000000000000000e+02 3.496499999999999919e-15
1.000000000000000000e+02 4.324100000000000193e-15
1.000000000000000000e+02 5.241499999999999678e-15
1.000000000000000000e+02 6.038100000000000040e-15
1.000000000000000000e+02 6.973600000000000352e-15
1.000000000000000000e+02 7.425500000000000457e-15


==> Figures/Interleaver_CN3_Pout2_350_c_October.txt <==
0.000000000000000000e+00 1.610899999999999956e-16
0.000000000000000000e+00 1.672600000000000052e-16
0.000000000000000000e+00 1.692700000000000122e-16
0.000000000000000000e+00 1.694699999999999957e-16
0.000000000000000000e+00 1.932600000000000086e-16
9.500000000000000000e+01 1.974300000000000103e-16
0.000000000000000000e+00 2.063199999999999930e-16
0.000000000000000000e+00 2.129099999999999926e-16
0.000000000000000000e+00 2.155399999999999979e-16
0.000000000000000000e+00 2.306100000000000140e-16
3.000000000000000000e+00 2.394600000000000000e-16
0.000000000000000000e+00 2.510700000000000053e-16
0.000000000000000000e+00 2.573000000000000099e-16
0.000000000000000000e+00 2.592700000000000202e-16
0.000000000000000000e+00 2.658700000000000190e-16
0.000000000000000000e+00 2.743700000000000092e-16
0.000000000000000000e+00 3.303899999999999807e-16
2.500000000000000000e+01 3.532900000000000175e-16
0.000000000000000000e+00 3.628999999999999903e-16
0.000000000000000000e+00 3.794299999999999848e-16
0.000000000000000000e+00 3.850999999999999862e-16
0.000000000000000000e+00 4.008200000000000227e-16
0.000000000000000000e+00 4.179700000000000154e-16
6.000000000000000000e+00 4.459800000000000012e-16
0.000000000000000000e+00 4.660600000000000238e-16
1.000000000000000000e+01 4.735700000000000216e-16
0.000000000000000000e+00 5.081300000000000349e-16
3.000000000000000000e+00 5.274400000000000469e-16
3.000000000000000000e+00 5.302599999999999626e-16
5.000000000000000000e+00 5.377999999999999825e-16
7.000000000000000000e+00 5.943700000000000321e-16
0.000000000000000000e+00 5.991999999999999547e-16
1.000000000000000000e+01 6.074299999999999918e-16
2.300000000000000000e+01 6.124199999999999999e-16
0.000000000000000000e+00 6.298899999999999663e-16
1.800000000000000000e+01 6.569799999999999785e-16
1.200000000000000000e+01 6.604599999999999878e-16
1.200000000000000000e+01 6.820900000000000059e-16
1.900000000000000000e+01 7.270099999999999549e-16
1.400000000000000000e+01 7.563200000000000308e-16
2.900000000000000000e+01 7.622299999999999632e-16
1.100000000000000000e+01 7.819400000000000409e-16
2.300000000000000000e+01 8.239900000000000043e-16
0.000000000000000000e+00 8.315300000000000243e-16
4.000000000000000000e+00 8.708299999999999923e-16
1.400000000000000000e+01 8.811699999999999789e-16
4.800000000000000000e+01 9.214799999999999378e-16
2.200000000000000000e+01 9.386300000000000291e-16
1.600000000000000000e+01 9.431399999999999781e-16
9.000000000000000000e+00 9.724700000000000031e-16
9.000000000000000000e+00 1.029800000000000089e-15
3.000000000000000000e+01 1.040699999999999930e-15
1.100000000000000000e+01 1.047599999999999905e-15
4.100000000000000000e+01 1.056900000000000075e-15
1.700000000000000000e+01 1.064200000000000017e-15
4.100000000000000000e+01 1.077800000000000080e-15
3.300000000000000000e+01 1.080499999999999907e-15
1.700000000000000000e+01 1.083300000000000070e-15
5.100000000000000000e+01 1.096700000000000052e-15
1.400000000000000000e+01 1.102600000000000009e-15
3.600000000000000000e+01 1.154799999999999950e-15
1.700000000000000000e+01 1.164600000000000031e-15
2.500000000000000000e+01 1.181700000000000052e-15
6.900000000000000000e+01 1.253099999999999990e-15
7.800000000000000000e+01 1.289499999999999950e-15
3.100000000000000000e+01 1.300199999999999907e-15
9.300000000000000000e+01 1.366199999999999993e-15
2.500000000000000000e+01 1.454900000000000035e-15
2.800000000000000000e+01 1.482300000000000046e-15
2.600000000000000000e+01 1.499899999999999977e-15
8.400000000000000000e+01 1.515200000000000048e-15
5.300000000000000000e+01 1.550699999999999935e-15
5.100000000000000000e+01 1.594000000000000066e-15
3.300000000000000000e+01 1.668000000000000085e-15
2.600000000000000000e+01 1.675300000000000027e-15
4.500000000000000000e+01 1.740199999999999957e-15
6.600000000000000000e+01 1.742400000000000072e-15
4.100000000000000000e+01 1.743999999999999940e-15
4.600000000000000000e+01 1.870000000000000015e-15
4.100000000000000000e+01 1.872799999999999982e-15
5.000000000000000000e+01 1.885199999999999947e-15
3.500000000000000000e+01 1.899200000000000174e-15
4.500000000000000000e+01 1.905199999999999877e-15
4.200000000000000000e+01 1.959800000000000015e-15
5.000000000000000000e+01 1.995100000000000017e-15
7.400000000000000000e+01 2.012900000000000030e-15
4.700000000000000000e+01 2.028700000000000010e-15
4.500000000000000000e+01 2.036900000000000025e-15
7.700000000000000000e+01 2.046000000000000114e-15
5.700000000000000000e+01 2.139599999999999899e-15
6.100000000000000000e+01 2.147199999999999865e-15
7.300000000000000000e+01 2.181899999999999818e-15
9.500000000000000000e+01 2.193499999999999848e-15
7.800000000000000000e+01 2.202200000000000167e-15
9.800000000000000000e+01 2.212199999999999935e-15
6.400000000000000000e+01 2.321799999999999981e-15
8.000000000000000000e+01 2.330499999999999905e-15
8.300000000000000000e+01 2.357200000000000122e-15
9.500000000000000000e+01 2.471399999999999887e-15
8.900000000000000000e+01 2.479700000000000042e-15
8.500000000000000000e+01 2.493300000000000105e-15
9.100000000000000000e+01 2.550799999999999955e-15


==> Figures/Interleaver_CN3_Pout2_350_w_October.txt <==
1.000000000000000000e+02 1.230100000000000010e-15
1.000000000000000000e+02 1.290599999999999909e-15
1.000000000000000000e+02 1.357500000000000069e-15
1.000000000000000000e+02 1.490299999999999979e-15
1.000000000000000000e+02 1.516900000000000056e-15
1.000000000000000000e+02 1.597100000000000057e-15
1.000000000000000000e+02 1.608700000000000088e-15
1.000000000000000000e+02 1.632400000000000059e-15
1.000000000000000000e+02 1.821899999999999884e-15
1.000000000000000000e+02 1.865399999999999901e-15
1.000000000000000000e+02 1.904800000000000107e-15
1.000000000000000000e+02 1.948999999999999918e-15
1.000000000000000000e+02 1.988499999999999870e-15
1.000000000000000000e+02 2.003499999999999916e-15
1.000000000000000000e+02 2.005399999999999809e-15
1.000000000000000000e+02 2.352199999999999844e-15
1.000000000000000000e+02 2.717000000000000170e-15
1.000000000000000000e+02 2.745700000000000025e-15
1.000000000000000000e+02 2.798199999999999991e-15
1.000000000000000000e+02 2.843299999999999876e-15
1.000000000000000000e+02 3.143300000000000018e-15
1.000000000000000000e+02 3.176900000000000011e-15
1.000000000000000000e+02 3.237400000000000107e-15
1.000000000000000000e+02 3.275399999999999936e-15
1.000000000000000000e+02 3.383400000000000113e-15
1.000000000000000000e+02 3.496499999999999919e-15
1.000000000000000000e+02 3.516199999999999825e-15
1.000000000000000000e+02 3.532399999999999970e-15
1.000000000000000000e+02 3.560000000000000261e-15
1.000000000000000000e+02 4.230699999999999898e-15
1.000000000000000000e+02 4.246399999999999739e-15
1.000000000000000000e+02 4.324100000000000193e-15
1.000000000000000000e+02 4.430699999999999993e-15
1.000000000000000000e+02 4.627500000000000351e-15
1.000000000000000000e+02 5.241499999999999678e-15
1.000000000000000000e+02 5.691300000000000006e-15
1.000000000000000000e+02 6.038100000000000040e-15
1.000000000000000000e+02 6.973600000000000352e-15
1.000000000000000000e+02 7.425500000000000457e-15


==> Figures/Interleaver_CN4_Pout2_300_c_October.txt <==
0.000000000000000000e+00 1.610899999999999956e-16
0.000000000000000000e+00 1.672600000000000052e-16
0.000000000000000000e+00 1.692700000000000122e-16
0.000000000000000000e+00 1.694699999999999957e-16
0.000000000000000000e+00 1.932600000000000086e-16
0.000000000000000000e+00 1.974300000000000103e-16
0.000000000000000000e+00 2.063199999999999930e-16
0.000000000000000000e+00 2.129099999999999926e-16
0.000000000000000000e+00 2.155399999999999979e-16
0.000000000000000000e+00 2.306100000000000140e-16
0.000000000000000000e+00 2.394600000000000000e-16
0.000000000000000000e+00 2.510700000000000053e-16
0.000000000000000000e+00 2.592700000000000202e-16
3.000000000000000000e+00 2.743700000000000092e-16
0.000000000000000000e+00 3.303899999999999807e-16
0.000000000000000000e+00 3.532900000000000175e-16
0.000000000000000000e+00 3.628999999999999903e-16
0.000000000000000000e+00 3.794299999999999848e-16
0.000000000000000000e+00 3.850999999999999862e-16
0.000000000000000000e+00 4.008200000000000227e-16
0.000000000000000000e+00 4.179700000000000154e-16
0.000000000000000000e+00 4.459800000000000012e-16
0.000000000000000000e+00 4.660600000000000238e-16
0.000000000000000000e+00 4.735700000000000216e-16
0.000000000000000000e+00 5.081300000000000349e-16
0.000000000000000000e+00 5.274400000000000469e-16
0.000000000000000000e+00 5.302599999999999626e-16
0.000000000000000000e+00 5.377999999999999825e-16
0.000000000000000000e+00 5.943700000000000321e-16
0.000000000000000000e+00 5.991999999999999547e-16
0.000000000000000000e+00 6.074299999999999918e-16
0.000000000000000000e+00 6.124199999999999999e-16
0.000000000000000000e+00 6.298899999999999663e-16
0.000000000000000000e+00 6.569799999999999785e-16
0.000000000000000000e+00 6.604599999999999878e-16
0.000000000000000000e+00 6.820900000000000059e-16
0.000000000000000000e+00 7.270099999999999549e-16
0.000000000000000000e+00 7.563200000000000308e-16
0.000000000000000000e+00 7.622299999999999632e-16
0.000000000000000000e+00 7.819400000000000409e-16
0.000000000000000000e+00 8.239900000000000043e-16
0.000000000000000000e+00 8.315300000000000243e-16
0.000000000000000000e+00 8.708299999999999923e-16
0.000000000000000000e+00 8.811699999999999789e-16
0.000000000000000000e+00 9.214799999999999378e-16
0.000000000000000000e+00 9.386300000000000291e-16
0.000000000000000000e+00 9.431399999999999781e-16
0.000000000000000000e+00 9.724700000000000031e-16
0.000000000000000000e+00 1.029800000000000089e-15
0.000000000000000000e+00 1.040699999999999930e-15
0.000000000000000000e+00 1.047599999999999905e-15
0.000000000000000000e+00 1.056900000000000075e-15
0.000000000000000000e+00 1.064200000000000017e-15
0.000000000000000000e+00 1.077800000000000080e-15
0.000000000000000000e+00 1.080499999999999907e-15
0.000000000000000000e+00 1.083300000000000070e-15
0.000000000000000000e+00 1.096700000000000052e-15
0.000000000000000000e+00 1.102600000000000009e-15
0.000000000000000000e+00 1.154799999999999950e-15
0.000000000000000000e+00 1.164600000000000031e-15
0.000000000000000000e+00 1.181700000000000052e-15
2.300000000000000000e+01 1.230100000000000010e-15
0.000000000000000000e+00 1.253099999999999990e-15
0.000000000000000000e+00 1.289499999999999950e-15
0.000000000000000000e+00 1.300199999999999907e-15
1.700000000000000000e+01 1.357500000000000069e-15
0.000000000000000000e+00 1.366199999999999993e-15
0.000000000000000000e+00 1.454900000000000035e-15
0.000000000000000000e+00 1.482300000000000046e-15
0.000000000000000000e+00 1.490299999999999979e-15
0.000000000000000000e+00 1.499899999999999977e-15
0.000000000000000000e+00 1.515200000000000048e-15
3.800000000000000000e+01 1.516900000000000056e-15
5.000000000000000000e+00 1.550699999999999935e-15
0.000000000000000000e+00 1.594000000000000066e-15
1.900000000000000000e+01 1.597100000000000057e-15
1.200000000000000000e+01 1.608700000000000088e-15
0.000000000000000000e+00 1.632400000000000059e-15
0.000000000000000000e+00 1.668000000000000085e-15
0.000000000000000000e+00 1.675300000000000027e-15
5.000000000000000000e+00 1.740199999999999957e-15
0.000000000000000000e+00 1.742400000000000072e-15
2.000000000000000000e+00 1.743999999999999940e-15
1.600000000000000000e+01 1.821899999999999884e-15
5.800000000000000000e+01 1.865399999999999901e-15
4.000000000000000000e+00 1.870000000000000015e-15
2.000000000000000000e+00 1.872799999999999982e-15
5.000000000000000000e+00 1.885199999999999947e-15
0.000000000000000000e+00 1.899200000000000174e-15
1.700000000000000000e+01 1.904800000000000107e-15
3.000000000000000000e+00 1.905199999999999877e-15
6.500000000000000000e+01 1.948999999999999918e-15
3.000000000000000000e+00 1.959800000000000015e-15
1.000000000000000000e+01 1.988499999999999870e-15
7.000000000000000000e+00 1.995100000000000017e-15
0.000000000000000000e+00 2.003499999999999916e-15
2.400000000000000000e+01 2.005399999999999809e-15
0.000000000000000000e+00 2.012900000000000030e-15
5.000000000000000000e+00 2.028700000000000010e-15
5.000000000000000000e+00 2.036900000000000025e-15
0.000000000000000000e+00 2.046000000000000114e-15
7.000000000000000000e+00 2.139599999999999899e-15
9.000000000000000000e+00 2.147199999999999865e-15
1.100000000000000000e+01 2.181899999999999818e-15
0.000000000000000000e+00 2.193499999999999848e-15
9.000000000000000000e+00 2.202200000000000167e-15
7.000000000000000000e+00 2.212199999999999935e-15
7.000000000000000000e+00 2.321799999999999981e-15
1.200000000000000000e+01 2.330499999999999905e-15
6.200000000000000000e+01 2.352199999999999844e-15
9.000000000000000000e+00 2.357200000000000122e-15
1.400000000000000000e+01 2.471399999999999887e-15
1.100000000000000000e+01 2.479700000000000042e-15
9.000000000000000000e+00 2.493300000000000105e-15
1.500000000000000000e+01 2.550799999999999955e-15
1.400000000000000000e+01 2.717000000000000170e-15
2.000000000000000000e+01 2.745700000000000025e-15
3.100000000000000000e+01 2.843299999999999876e-15
2.400000000000000000e+01 3.143300000000000018e-15
2.200000000000000000e+01 3.176900000000000011e-15
1.600000000000000000e+01 3.237400000000000107e-15
1.700000000000000000e+01 3.275399999999999936e-15
6.100000000000000000e+01 3.383400000000000113e-15
8.100000000000000000e+01 3.496499999999999919e-15
4.900000000000000000e+01 3.516199999999999825e-15
3.600000000000000000e+01 3.532399999999999970e-15
3.700000000000000000e+01 3.560000000000000261e-15
5.100000000000000000e+01 4.230699999999999898e-15
5.100000000000000000e+01 4.246399999999999739e-15
6.400000000000000000e+01 4.324100000000000193e-15
3.600000000000000000e+01 4.430699999999999993e-15
4.300000000000000000e+01 4.627500000000000351e-15
4.700000000000000000e+01 5.691300000000000006e-15


==> Figures/Interleaver_CN4_Pout2_300_w_October.txt <==
1.000000000000000000e+02 2.573000000000000099e-16
1.000000000000000000e+02 2.658700000000000190e-16
1.000000000000000000e+02 1.290599999999999909e-15
1.000000000000000000e+02 2.798199999999999991e-15
1.000000000000000000e+02 5.241499999999999678e-15
1.000000000000000000e+02 6.038100000000000040e-15
1.000000000000000000e+02 6.973600000000000352e-15
1.000000000000000000e+02 7.425500000000000457e-15


==> Figures/Interleaver_CN4_Pout2_325_c_October.txt <==
0.000000000000000000e+00 1.610899999999999956e-16
0.000000000000000000e+00 1.672600000000000052e-16
0.000000000000000000e+00 1.692700000000000122e-16
0.000000000000000000e+00 1.694699999999999957e-16
0.000000000000000000e+00 1.932600000000000086e-16
3.200000000000000000e+01 1.974300000000000103e-16
0.000000000000000000e+00 2.063199999999999930e-16
0.000000000000000000e+00 2.129099999999999926e-16
0.000000000000000000e+00 2.155399999999999979e-16
0.000000000000000000e+00 2.306100000000000140e-16
0.000000000000000000e+00 2.394600000000000000e-16
0.000000000000000000e+00 2.510700000000000053e-16
0.000000000000000000e+00 2.592700000000000202e-16
0.000000000000000000e+00 3.303899999999999807e-16
8.700000000000000000e+01 3.532900000000000175e-16
0.000000000000000000e+00 3.628999999999999903e-16
0.000000000000000000e+00 3.794299999999999848e-16
0.000000000000000000e+00 3.850999999999999862e-16
0.000000000000000000e+00 4.008200000000000227e-16
0.000000000000000000e+00 4.179700000000000154e-16
0.000000000000000000e+00 4.459800000000000012e-16
0.000000000000000000e+00 4.660600000000000238e-16
0.000000000000000000e+00 4.735700000000000216e-16
0.000000000000000000e+00 5.081300000000000349e-16
0.000000000000000000e+00 5.274400000000000469e-16
0.000000000000000000e+00 5.302599999999999626e-16
0.000000000000000000e+00 5.377999999999999825e-16
0.000000000000000000e+00 5.943700000000000321e-16
0.000000000000000000e+00 5.991999999999999547e-16
0.000000000000000000e+00 6.074299999999999918e-16
0.000000000000000000e+00 6.124199999999999999e-16
0.000000000000000000e+00 6.298899999999999663e-16
0.000000000000000000e+00 6.569799999999999785e-16
0.000000000000000000e+00 6.604599999999999878e-16
0.000000000000000000e+00 6.820900000000000059e-16
0.000000000000000000e+00 7.270099999999999549e-16
0.000000000000000000e+00 7.563200000000000308e-16
0.000000000000000000e+00 7.622299999999999632e-16
0.000000000000000000e+00 7.819400000000000409e-16
0.000000000000000000e+00 8.239900000000000043e-16
0.000000000000000000e+00 8.315300000000000243e-16
0.000000000000000000e+00 8.708299999999999923e-16
0.000000000000000000e+00 8.811699999999999789e-16
0.000000000000000000e+00 9.214799999999999378e-16
3.000000000000000000e+00 9.386300000000000291e-16
0.000000000000000000e+00 9.431399999999999781e-16
0.000000000000000000e+00 9.724700000000000031e-16
0.000000000000000000e+00 1.029800000000000089e-15
0.000000000000000000e+00 1.040699999999999930e-15
0.000000000000000000e+00 1.047599999999999905e-15
0.000000000000000000e+00 1.056900000000000075e-15
0.000000000000000000e+00 1.064200000000000017e-15
0.000000000000000000e+00 1.077800000000000080e-15
0.000000000000000000e+00 1.080499999999999907e-15
0.000000000000000000e+00 1.083300000000000070e-15
0.000000000000000000e+00 1.096700000000000052e-15
0.000000000000000000e+00 1.102600000000000009e-15
0.000000000000000000e+00 1.154799999999999950e-15
0.000000000000000000e+00 1.164600000000000031e-15
4.000000000000000000e+00 1.181700000000000052e-15
7.400000000000000000e+01 1.230100000000000010e-15
0.000000000000000000e+00 1.253099999999999990e-15
2.100000000000000000e+01 1.289499999999999950e-15
3.000000000000000000e+00 1.300199999999999907e-15
5.300000000000000000e+01 1.357500000000000069e-15
1.000000000000000000e+01 1.366199999999999993e-15
6.000000000000000000e+00 1.454900000000000035e-15
8.000000000000000000e+00 1.482300000000000046e-15
2.000000000000000000e+01 1.490299999999999979e-15
6.000000000000000000e+00 1.499899999999999977e-15
0.000000000000000000e+00 1.515200000000000048e-15
8.200000000000000000e+01 1.516900000000000056e-15
2.900000000000000000e+01 1.550699999999999935e-15
1.100000000000000000e+01 1.594000000000000066e-15
4.800000000000000000e+01 1.597100000000000057e-15
5.100000000000000000e+01 1.608700000000000088e-15
2.700000000000000000e+01 1.632400000000000059e-15
2.000000000000000000e+01 1.668000000000000085e-15
7.000000000000000000e+00 1.675300000000000027e-15
1.800000000000000000e+01 1.740199999999999957e-15
0.000000000000000000e+00 1.742400000000000072e-15
1.100000000000000000e+01 1.743999999999999940e-15
3.500000000000000000e+01 1.821899999999999884e-15
1.500000000000000000e+01 1.870000000000000015e-15
1.300000000000000000e+01 1.872799999999999982e-15
1.600000000000000000e+01 1.885199999999999947e-15
1.000000000000000000e+01 1.899200000000000174e-15
4.500000000000000000e+01 1.904800000000000107e-15
1.400000000000000000e+01 1.905199999999999877e-15
1.300000000000000000e+01 1.959800000000000015e-15
2.700000000000000000e+01 1.988499999999999870e-15
1.600000000000000000e+01 1.995100000000000017e-15
2.300000000000000000e+01 2.003499999999999916e-15
5.800000000000000000e+01 2.005399999999999809e-15
2.000000000000000000e+01 2.012900000000000030e-15
1.600000000000000000e+01 2.028700000000000010e-15
1.500000000000000000e+01 2.036900000000000025e-15
1.900000000000000000e+01 2.046000000000000114e-15
2.000000000000000000e+01 2.139599999999999899e-15
2.000000000000000000e+01 2.147199999999999865e-15
2.800000000000000000e+01 2.181899999999999818e-15
2.500000000000000000e+01 2.193499999999999848e-15
2.200000000000000000e+01 2.202200000000000167e-15
2.100000000000000000e+01 2.212199999999999935e-15
2.000000000000000000e+01 2.321799999999999981e-15
2.400000000000000000e+01 2.330499999999999905e-15
2.300000000000000000e+01 2.357200000000000122e-15
3.900000000000000000e+01 2.471399999999999887e-15
2.900000000000000000e+01 2.479700000000000042e-15
2.100000000000000000e+01 2.493300000000000105e-15
3.500000000000000000e+01 2.550799999999999955e-15
3.100000000000000000e+01 2.717000000000000170e-15
5.000000000000000000e+01 2.745700000000000025e-15
4.500000000000000000e+01 3.143300000000000018e-15
4.400000000000000000e+01 3.176900000000000011e-15
3.200000000000000000e+01 3.237400000000000107e-15
3.300000000000000000e+01 3.275399999999999936e-15
9.500000000000000000e+01 3.560000000000000261e-15


==> Figures/Interleaver_CN4_Pout2_325_w_October.txt <==
1.000000000000000000e+02 2.573000000000000099e-16
1.000000000000000000e+02 2.658700000000000190e-16
1.000000000000000000e+02 2.743700000000000092e-16
1.000000000000000000e+02 1.290599999999999909e-15
1.000000000000000000e+02 1.865399999999999901e-15
1.000000000000000000e+02 1.948999999999999918e-15
1.000000000000000000e+02 2.352199999999999844e-15
1.000000000000000000e+02 2.798199999999999991e-15
1.000000000000000000e+02 2.843299999999999876e-15
1.000000000000000000e+02 3.383400000000000113e-15
1.000000000000000000e+02 3.496499999999999919e-15
1.000000000000000000e+02 3.516199999999999825e-15
1.000000000000000000e+02 3.532399999999999970e-15
1.000000000000000000e+02 4.230699999999999898e-15
1.000000000000000000e+02 4.246399999999999739e-15
1.000000000000000000e+02 4.324100000000000193e-15
1.000000000000000000e+02 4.430699999999999993e-15
1.000000000000000000e+02 4.627500000000000351e-15
1.000000000000000000e+02 5.241499999999999678e-15
1.000000000000000000e+02 5.691300000000000006e-15
1.000000000000000000e+02 6.038100000000000040e-15
1.000000000000000000e+02 6.973600000000000352e-15
1.000000000000000000e+02 7.425500000000000457e-15


==> Figures/Interleaver_CN4_Pout2_350_c_October.txt <==
6.700000000000000000e+01 1.610899999999999956e-16
4.200000000000000000e+01 1.672600000000000052e-16
4.000000000000000000e+01 1.692700000000000122e-16
2.500000000000000000e+01 1.694699999999999957e-16
5.600000000000000000e+01 1.932600000000000086e-16
5.600000000000000000e+01 2.063199999999999930e-16
1.900000000000000000e+01 2.129099999999999926e-16
6.500000000000000000e+01 2.155399999999999979e-16
2.200000000000000000e+01 2.306100000000000140e-16
2.200000000000000000e+01 2.592700000000000202e-16
3.400000000000000000e+01 3.303899999999999807e-16
2.400000000000000000e+01 3.628999999999999903e-16
2.400000000000000000e+01 3.794299999999999848e-16
4.800000000000000000e+01 3.850999999999999862e-16
3.000000000000000000e+01 4.008200000000000227e-16
2.000000000000000000e+01 4.179700000000000154e-16
8.200000000000000000e+01 4.459800000000000012e-16
3.000000000000000000e+01 4.660600000000000238e-16
6.700000000000000000e+01 4.735700000000000216e-16
2.700000000000000000e+01 5.081300000000000349e-16
5.700000000000000000e+01 5.274400000000000469e-16
6.200000000000000000e+01 5.302599999999999626e-16
6.000000000000000000e+01 5.377999999999999825e-16
3.500000000000000000e+01 5.943700000000000321e-16
2.500000000000000000e+01 5.991999999999999547e-16
3.800000000000000000e+01 6.074299999999999918e-16
5.500000000000000000e+01 6.124199999999999999e-16
4.200000000000000000e+01 6.820900000000000059e-16
7.400000000000000000e+01 7.270099999999999549e-16
4.100000000000000000e+01 7.563200000000000308e-16
4.600000000000000000e+01 7.622299999999999632e-16
2.400000000000000000e+01 7.819400000000000409e-16
4.700000000000000000e+01 8.239900000000000043e-16
2.800000000000000000e+01 8.315300000000000243e-16
2.800000000000000000e+01 8.708299999999999923e-16
8.300000000000000000e+01 8.811699999999999789e-16
8.100000000000000000e+01 9.214799999999999378e-16
4.500000000000000000e+01 9.724700000000000031e-16
6.300000000000000000e+01 1.040699999999999930e-15
3.400000000000000000e+01 1.047599999999999905e-15
6.800000000000000000e+01 1.056900000000000075e-15
4.200000000000000000e+01 1.064200000000000017e-15
7.300000000000000000e+01 1.077800000000000080e-15
6.700000000000000000e+01 1.080499999999999907e-15
5.100000000000000000e+01 1.083300000000000070e-15
8.500000000000000000e+01 1.096700000000000052e-15
4.600000000000000000e+01 1.102600000000000009e-15
7.900000000000000000e+01 1.154799999999999950e-15
5.200000000000000000e+01 1.164600000000000031e-15
8.800000000000000000e+01 1.181700000000000052e-15
6.700000000000000000e+01 1.300199999999999907e-15
4.500000000000000000e+01 1.454900000000000035e-15
7.200000000000000000e+01 1.482300000000000046e-15
7.200000000000000000e+01 1.594000000000000066e-15
6.800000000000000000e+01 1.675300000000000027e-15
9.500000000000000000e+01 1.740199999999999957e-15
7.400000000000000000e+01 1.743999999999999940e-15
9.200000000000000000e+01 1.885199999999999947e-15
6.800000000000000000e+01 1.899200000000000174e-15
7.300000000000000000e+01 1.905199999999999877e-15
8.200000000000000000e+01 2.036900000000000025e-15
9.300000000000000000e+01 2.147199999999999865e-15
9.700000000000000000e+01 2.321799999999999981e-15


==> Figures/Interleaver_CN4_Pout2_350_w_October.txt <==
1.000000000000000000e+02 1.974300000000000103e-16
1.000000000000000000e+02 2.394600000000000000e-16
1.000000000000000000e+02 2.510700000000000053e-16
1.000000000000000000e+02 2.573000000000000099e-16
1.000000000000000000e+02 2.658700000000000190e-16
1.000000000000000000e+02 2.743700000000000092e-16
1.000000000000000000e+02 3.532900000000000175e-16
1.000000000000000000e+02 6.298899999999999663e-16
1.000000000000000000e+02 6.569799999999999785e-16
1.000000000000000000e+02 6.604599999999999878e-16
1.000000000000000000e+02 9.386300000000000291e-16
1.000000000000000000e+02 9.431399999999999781e-16
1.000000000000000000e+02 1.029800000000000089e-15
1.000000000000000000e+02 1.230100000000000010e-15
1.000000000000000000e+02 1.253099999999999990e-15
1.000000000000000000e+02 1.289499999999999950e-15
1.000000000000000000e+02 1.290599999999999909e-15
1.000000000000000000e+02 1.357500000000000069e-15
1.000000000000000000e+02 1.366199999999999993e-15
1.000000000000000000e+02 1.490299999999999979e-15
1.000000000000000000e+02 1.499899999999999977e-15
1.000000000000000000e+02 1.515200000000000048e-15
1.000000000000000000e+02 1.516900000000000056e-15
1.000000000000000000e+02 1.550699999999999935e-15
1.000000000000000000e+02 1.597100000000000057e-15
1.000000000000000000e+02 1.608700000000000088e-15
1.000000000000000000e+02 1.632400000000000059e-15
1.000000000000000000e+02 1.668000000000000085e-15
1.000000000000000000e+02 1.742400000000000072e-15
1.000000000000000000e+02 1.821899999999999884e-15
1.000000000000000000e+02 1.865399999999999901e-15
1.000000000000000000e+02 1.870000000000000015e-15
1.000000000000000000e+02 1.872799999999999982e-15
1.000000000000000000e+02 1.904800000000000107e-15
1.000000000000000000e+02 1.948999999999999918e-15
1.000000000000000000e+02 1.959800000000000015e-15
1.000000000000000000e+02 1.988499999999999870e-15
1.000000000000000000e+02 1.995100000000000017e-15
1.000000000000000000e+02 2.003499999999999916e-15
1.000000000000000000e+02 2.005399999999999809e-15
1.000000000000000000e+02 2.012900000000000030e-15
1.000000000000000000e+02 2.028700000000000010e-15
1.000000000000000000e+02 2.046000000000000114e-15
1.000000000000000000e+02 2.139599999999999899e-15
1.000000000000000000e+02 2.181899999999999818e-15
1.000000000000000000e+02 2.193499999999999848e-15
1.000000000000000000e+02 2.202200000000000167e-15
1.000000000000000000e+02 2.212199999999999935e-15
1.000000000000000000e+02 2.330499999999999905e-15
1.000000000000000000e+02 2.352199999999999844e-15
1.000000000000000000e+02 2.357200000000000122e-15
1.000000000000000000e+02 2.471399999999999887e-15
1.000000000000000000e+02 2.479700000000000042e-15
1.000000000000000000e+02 2.493300000000000105e-15
1.000000000000000000e+02 2.550799999999999955e-15
1.000000000000000000e+02 2.717000000000000170e-15
1.000000000000000000e+02 2.745700000000000025e-15
1.000000000000000000e+02 2.798199999999999991e-15
1.000000000000000000e+02 2.843299999999999876e-15
1.000000000000000000e+02 3.143300000000000018e-15
1.000000000000000000e+02 3.176900000000000011e-15
1.000000000000000000e+02 3.237400000000000107e-15
1.000000000000000000e+02 3.275399999999999936e-15
1.000000000000000000e+02 3.383400000000000113e-15
1.000000000000000000e+02 3.496499999999999919e-15
1.000000000000000000e+02 3.516199999999999825e-15
1.000000000000000000e+02 3.532399999999999970e-15
1.000000000000000000e+02 3.560000000000000261e-15
1.000000000000000000e+02 4.230699999999999898e-15
1.000000000000000000e+02 4.246399999999999739e-15
1.000000000000000000e+02 4.324100000000000193e-15
1.000000000000000000e+02 4.430699999999999993e-15
1.000000000000000000e+02 4.627500000000000351e-15
1.000000000000000000e+02 5.241499999999999678e-15
1.000000000000000000e+02 5.691300000000000006e-15
1.000000000000000000e+02 6.038100000000000040e-15
1.000000000000000000e+02 6.973600000000000352e-15
1.000000000000000000e+02 7.425500000000000457e-15

